Coupling of non-conforming trimmed isogeometric Kirchhoff-Love shells via a projected super-penalty approach

Penalty methods have proven to be particularly effective for achieving the required $C^1$-continuity in the context of multi-patch isogeometric Kirchhoff-Love shells. Due to their conceptual simplicity, these algorithms are readily applicable to the displacement and rotational coupling of trimmed, non-conforming surfaces. However, the accuracy of the resulting solution depends heavily on the choice of penalty parameters. Furthermore, the selection of these coefficients is generally problem-dependent and is based on a heuristic approach. Moreover, developing a penalty-like procedure that avoids interface locking while retaining optimal accuracy is still an open question. This work focuses on these challenges. In particular, we devise a penalty-like strategy based on the $L^2$-projection of displacement and rotational coupling terms onto a degree-reduced spline space defined on the corresponding interface. Additionally, the penalty factors are completely defined by the problem setup and are constructed to ensure optimality of the method. To demonstrate this, we asses the performance of the proposed numerical framework on a series of non-trimmed and trimmed multi-patch benchmarks discretized by non-conforming meshes. We systematically observe a significant gain of accuracy per degree-of-freedom and no interface locking phenomena compared to other penalty-like approaches. Lastly, we perform a static shell analysis of a complex engineering structure, namely the blade of a wind turbine.

==> pictures/numericalExamples/data/3patches_trimmed_curvedCut_breitenberger_nonconforming_p2_t005.txt <==
6.92820323027550877271	 0.04995523437208093664	 155.93350396640985877639	 155964293214.25622558593750000000
11.48912529307605723261	 0.01219256762661270234	 68.77107499929492462343	 22459699465110.26171875000000000000
19.51922129594313659595	 0.01095770052749814316	 41.18859593531577445447	 377059212493449920.00000000000000000000
33.98529093593285921315	 0.00745581633865368808	 29.31907571101606180264	 4922828449402487.00000000000000000000
62.20932405998316028217	 0.00298753519307135484	 23.44025507732820301499	 1042097217938004246528.00000000000000000000
117.85584414868870339888	 0.00084567703707355145	 14.56175231767268130056	 396312143909354262487133973381120.00000000000000000000


==> pictures/numericalExamples/data/3patches_trimmed_curvedCut_breitenberger_nonconforming_p2_t01.txt <==
6.92820323027550877271	 0.04995370923675197805	 155.91251207714913107338	 19495513871.25413513183593750000
11.48912529307605723261	 0.01225433189679888193	 68.73571953435198622628	 21952804426582.40625000000000000000
19.51922129594313659595	 0.01080804174955567014	 41.05342083241612982647	 351296103762957440.00000000000000000000
33.98529093593285921315	 0.00693259328969765640	 29.10541163422818655704	 4459916080977250.50000000000000000000
62.20932405998316028217	 0.00266471842346155700	 22.50632262564534613603	 994510196584831909888.00000000000000000000
117.85584414868870339888	 0.00064479018482784976	 12.61273966735664586736	 381258504084683720790256356687872.00000000000000000000


==> pictures/numericalExamples/data/3patches_trimmed_curvedCut_breitenberger_nonconforming_p2_t1.txt <==
6.92820323027550877271	 0.04995134735815175836	 156.00200200519768145568	 19528667.28275299444794654846
11.48912529307605723261	 0.01587525385009044832	 67.43582477143061737479	 21348748390558.24218750000000000000
19.51922129594313659595	 0.00936495803749777880	 37.33156114944760872731	 291759620083261312.00000000000000000000
33.98529093593285921315	 0.00355534085722659498	 20.07858036718103633689	 3280784170832953.00000000000000000000
62.20932405998316028217	 0.00076036663512639815	 9.31503052366688955033	 920342616697807306752.00000000000000000000
117.85584414868870339888	 0.00009952397423874502	 4.12905991857331233774	 225952275714842909809139609763840.00000000000000000000


==> pictures/numericalExamples/data/3patches_trimmed_curvedCut_breitenberger_nonconforming_p3_t005.txt <==
9.94987437106619942995	 0.00755672710637904973	 50.89500419618717330650	 5319924339260.94921875000000000000
14.49137674618943805172	 0.00928361312168649554	 32.36761191848921725978	 98852916195300240.00000000000000000000
22.84731931759172596230	 0.00642699419311799306	 27.16866578998099157616	 36359519885018327358111744.00000000000000000000
37.54996671103717176265	 0.00152585949729733164	 16.42853140408661616334	 29081551137213304012800.00000000000000000000
66.02272336097625782259	 0.00006063178435503286	 2.51303301226247066680	 1033800157490395434326624829440.00000000000000000000
121.82364302548171508533	 0.00002430177410996781	 1.90778314333937126790	 42777123718617322855703578815079753312083378176.00000000000000000000


==> pictures/numericalExamples/data/3patches_trimmed_curvedCut_breitenberger_nonconforming_p3_t01.txt <==
9.94987437106619942995	 0.00756328032515829907	 50.86401708298748047810	 2723678544029.90185546875000000000
14.49137674618943805172	 0.00905834420746346770	 32.36333582163813815669	 91124001006951184.00000000000000000000
22.84731931759172596230	 0.00422964511500826743	 23.38422871788384327374	 35291762306271311879471104.00000000000000000000
37.54996671103717176265	 0.00048179035332171011	 8.71149909907152775190	 26783739204075272536064.00000000000000000000
66.02272336097625782259	 0.00001999831495066270	 1.31023888303098390296	 1025365142518469722424140103680.00000000000000000000
121.82364302548171508533	 0.00000203067733842250	 0.55594807984921346122	 40194050463996484069827254034890412030789943296.00000000000000000000


==> pictures/numericalExamples/data/3patches_trimmed_curvedCut_breitenberger_nonconforming_p3_t1.txt <==
9.94987437106619942995	 0.00751973565923475581	 32.64223791899789262061	 297678037739.69451904296875000000
14.49137674618943805172	 0.00170668571081949972	 11.61412354065951468840	 72254250675255760.00000000000000000000
22.84731931759172596230	 0.00009633448350084696	 2.39434302884569527592	 31847759016690481889280000.00000000000000000000
37.54996671103717176265	 0.00001199585005122299	 0.67656057120050328013	 22748596042681005637632.00000000000000000000
66.02272336097625782259	 0.00000090866981822394	 0.15837783655977602515	 957417435175960710605952778240.00000000000000000000
121.82364302548171508533	 0.00000019759230738490	 0.03660667937803446792	 19059924302010975837371068367376811376341155840.00000000000000000000


==> pictures/numericalExamples/data/3patches_trimmed_curvedCut_josef_nonconforming_p2_t005.txt <==
6.92820323027550877271	 0.04994624680520581145	 155.86779293953162550679	 295359719.13152974843978881836
11.48912529307605723261	 0.01563763781569187453	 67.64139165119057395259	 346918308069.56805419921875000000
19.51922129594313659595	 0.00809475885276894451	 37.48704379665720409776	 929240346896667.25000000000000000000
33.98529093593285921315	 0.00303065418384421874	 23.60632415128038630314	 2352178035360.98876953125000000000
62.20932405998316028217	 0.00148450918390961276	 17.12765433429348505001	 911402860006792064.00000000000000000000
117.85584414868870339888	 0.00044577627320483657	 9.51184851368283368345	 25469781700945319207316226048.00000000000000000000


==> pictures/numericalExamples/data/3patches_trimmed_curvedCut_josef_nonconforming_p2_t01.txt <==
6.92820323027550877271	 0.04994171534453387823	 155.86342019586726337366	 75346863.76379831135272979736
11.48912529307605723261	 0.01616117179233375264	 67.19161851560717479970	 346918308069.56805419921875000000
19.51922129594313659595	 0.00721034538799512643	 36.41119728051536696967	 929240346896667.25000000000000000000
33.98529093593285921315	 0.00263302933261169931	 22.54531964218084283402	 2352178035361.95947265625000000000
62.20932405998316028217	 0.00134984410722885318	 16.19953340696079990835	 911545855508316416.00000000000000000000
117.85584414868870339888	 0.00031757559273514022	 8.29905514170152081022	 25469781700923333372807217152.00000000000000000000


==> pictures/numericalExamples/data/3patches_trimmed_curvedCut_josef_nonconforming_p2_t1.txt <==
6.92820323027550877271	 0.04993170757899845907	 155.95671279416265520013	 858830.75860280671622604132
11.48912529307605723261	 0.01468196420379236020	 64.24549530369883143521	 347006134107.42010498046875000000
19.51922129594313659595	 0.00421298563730507919	 31.20269684263607601338	 951240364817442.25000000000000000000
33.98529093593285921315	 0.00108402166737325183	 15.34042301347901471331	 4165983408295.32275390625000000000
62.20932405998316028217	 0.00064437471116339799	 8.60190157357343210265	 5333709882640472064.00000000000000000000
117.85584414868870339888	 0.00010592434554303003	 4.08018422272035063969	 597002256345593026134077865984.00000000000000000000


==> pictures/numericalExamples/data/3patches_trimmed_curvedCut_josef_nonconforming_p3_t005.txt <==
9.94987437106619942995	 0.00824087762478557979	 48.95110388635791309753	 10129185677.00071716308593750000
14.49137674618943805172	 0.00296775652282707221	 28.92039499447557915346	 1420855246457951.00000000000000000000
22.84731931759172596230	 0.00088353586036783326	 11.26489942394786858415	 101569907529649970216960.00000000000000000000
37.54996671103717176265	 0.00013337921134893896	 4.37242300342935230617	 12416928424088123392.00000000000000000000
66.02272336097625782259	 0.00004377364735872669	 2.37393680567977893858	 373509972667989499899281408.00000000000000000000
121.82364302548171508533	 0.00000046045562945041	 0.20049273858480090582	 2278596488082855977559324920465952742572032.00000000000000000000


==> pictures/numericalExamples/data/3patches_trimmed_curvedCut_josef_nonconforming_p3_t01.txt <==
9.94987437106619942995	 0.00821662751248469075	 48.70157216037034686451	 6941517639.37000846862792968750
14.49137674618943805172	 0.00198737294651508403	 25.70118767547312543797	 1420856427926803.50000000000000000000
22.84731931759172596230	 0.00057982538922445211	 9.51342507293999872786	 101569907529649970216960.00000000000000000000
37.54996671103717176265	 0.00005507860401340603	 2.82091291271800859164	 12416928424063168512.00000000000000000000
66.02272336097625782259	 0.00002072981260872377	 1.64871634518233456390	 373511898275136755443171328.00000000000000000000
121.82364302548171508533	 0.00000016817970627326	 0.12635097337691678088	 2278596488347581098865238315936274888785920.00000000000000000000


==> pictures/numericalExamples/data/3patches_trimmed_curvedCut_josef_nonconforming_p3_t1.txt <==
9.94987437106619942995	 0.00661599130352607395	 26.27594466918710125469	 6953792551.65279769897460937500
14.49137674618943805172	 0.00070191504706745833	 7.55229033430868046395	 1421365145995883.50000000000000000000
22.84731931759172596230	 0.00004490496889321238	 1.78864051321713568576	 101569907530695324991488.00000000000000000000
37.54996671103717176265	 0.00000168835495044877	 0.44883788189729151297	 23210429212666986496.00000000000000000000
66.02272336097625782259	 0.00000041713504593696	 0.12588215147747541800	 2163663126185167210156130304.00000000000000000000
121.82364302548171508533	 0.00000001344408102022	 0.02960115216148485537	 66813491308055432358060430104202066700271616.00000000000000000000


==> pictures/numericalExamples/data/3patches_trimmed_curvedCut_proj_nonconforming_p2_t005.txt <==
6.92820323027550877271	 0.01104235750321691002	 115.60253487889011125844	 3303214.85023610247299075127
11.48912529307605723261	 0.00881506021778729124	 60.95638843723512678707	 497213605869.24658203125000000000
19.51922129594313659595	 0.00261181791406134029	 30.60710429170959656631	 2477823253939223.50000000000000000000
33.98529093593285921315	 0.00070001036879907205	 15.36158480473289422719	 34333653311186.91406250000000000000
62.20932405998316028217	 0.00018085758900239482	 7.65960526568159938421	 4510573756130298368.00000000000000000000
117.85584414868870339888	 0.00004592595632832114	 3.82516969872672385478	 128551384438877707044627939328.00000000000000000000


==> pictures/numericalExamples/data/3patches_trimmed_curvedCut_proj_nonconforming_p2_t01.txt <==
6.92820323027550877271	 0.01104156051428657401	 115.60333566222809054125	 825805.08808724966365844011
11.48912529307605723261	 0.00881857551085409030	 60.94021998394364914020	 284421051930.36315917968750000000
19.51922129594313659595	 0.00261172236581566413	 30.60571270291173817668	 2477823253939454.50000000000000000000
33.98529093593285921315	 0.00070000219230480470	 15.36069535466013391556	 34333653311187.54687500000000000000
62.20932405998316028217	 0.00018085635493987493	 7.66037270104586731634	 4513011137694339584.00000000000000000000
117.85584414868870339888	 0.00004592472183710582	 3.82500249425047611496	 128551384439850748446930632704.00000000000000000000


==> pictures/numericalExamples/data/3patches_trimmed_curvedCut_proj_nonconforming_p2_t1.txt <==
6.92820323027550877271	 0.01094790729164364651	 115.77903174311150280573	 24898.44163296820624964312
11.48912529307605723261	 0.00877426310059407216	 60.48812286483254752056	 284421051930.36383056640625000000
19.51922129594313659595	 0.00260122362270652583	 30.47063972713918644786	 2518722068831421.00000000000000000000
33.98529093593285921315	 0.00069888948048024593	 15.19354266507353656834	 59235485879201.17968750000000000000
62.20932405998316028217	 0.00018069065403519911	 7.60049898220541386706	 26176345309145194496.00000000000000000000
117.85584414868870339888	 0.00004590334002661851	 3.80233794858707652153	 2997793961587229025139794378752.00000000000000000000


==> pictures/numericalExamples/data/3patches_trimmed_curvedCut_proj_nonconforming_p3_t005.txt <==
9.94987437106619942995	 0.01042683039067857434	 19.27731366015769509659	 1180489904.03766512870788574219
14.49137674618943805172	 0.00054914989427520334	 6.43976795100027477048	 6567827360637239.00000000000000000000
22.84731931759172596230	 0.00002896468591358958	 1.72170457630863116272	 2108172633002797575438336.00000000000000000000
37.54996671103717176265	 0.00000169075361575422	 0.51534111151364658809	 4041670233875028639744.00000000000000000000
66.02272336097625782259	 0.00000008475840633624	 0.12469064511249561278	 135426036465198739258114834432.00000000000000000000
121.82364302548171508533	 0.00000055404277325366	 0.29253377631665411496	 696067334891197440095686032277271551336775680.00000000000000000000


==> pictures/numericalExamples/data/3patches_trimmed_curvedCut_proj_nonconforming_p3_t01.txt <==
9.94987437106619942995	 0.01042806480632533540	 19.26793910339652171615	 295123995.70769524574279785156
14.49137674618943805172	 0.00054918845568839646	 6.41699689584045351864	 5057422222506968.00000000000000000000
22.84731931759172596230	 0.00002896988856416688	 1.72177290395060889061	 2108172632971377742184448.00000000000000000000
37.54996671103717176265	 0.00000169061239724725	 0.51488545683277464615	 4041670233845243314176.00000000000000000000
66.02272336097625782259	 0.00000009243645539489	 0.12246693363041659397	 135426036465517069864588541952.00000000000000000000
121.82364302548171508533	 0.00000007377193211216	 0.10785828829253896188	 696067334884590841308109071958358701950107648.00000000000000000000


==> pictures/numericalExamples/data/3patches_trimmed_curvedCut_proj_nonconforming_p3_t1.txt <==
9.94987437106619942995	 0.01058351864559041282	 22.51745060554130262176	 14947866.30020287074148654938
14.49137674618943805172	 0.00056368516764143976	 6.10888450383634662444	 5057422222512074.00000000000000000000
22.84731931759172596230	 0.00002970745625683323	 1.74962181674148364863	 2110640718046175571214336.00000000000000000000
37.54996671103717176265	 0.00000173869222479301	 0.44943786960031473221	 7477114004640087670784.00000000000000000000
66.02272336097625782259	 0.00000010301726261965	 0.11253416818520362019	 779691390573703676110082932736.00000000000000000000
121.82364302548171508533	 0.00000000819908985428	 0.02814540970226332706	 20075454319510681792988916716285536572190752768.00000000000000000000


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_breitenberger_conforming_p2.txt <==
5.47722557505166118830	 0.05053430820020852338	 155.53403895202418993904	 46835735361.04339599609375000000
9.16515138991167965798	 0.01185199784126476572	 63.13224293756477578654	 146390749525.26165771484375000000
16.79285562374666440633	 0.00298169179884579839	 30.67791126570916659944	 2061403716429.91772460937500000000
30.78960863668130443216	 0.00074331000829766828	 15.23864998337616150081	 5684384884019.01855468750000000000
58.58327406350723975947	 0.00018246054298718927	 7.57522656469399091606	 33249962932235.01171875000000000000
114.10521460476729771472	 0.00007271970862898261	 4.27051518169128829783	 119526049935245.14062500000000000000


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_breitenberger_conforming_p2_t01.txt <==
4.24264068711928477029	 0.05070120794637989620	 155.71973716859747582930	 4171865203.06780576705932617188
7.34846922834953453219	 0.02892989528086557446	 113.47029477112174333797	 20887645906.36745071411132812500
12.60952021291849156626	 0.00921168228504229067	 52.90678842410788007555	 91009365654.22744750976562500000
23.04343724360582612576	 0.00225025156138981223	 25.87795557616290409442	 397127676553.21124267578125000000
43.12771730569564709867	 0.00054118067039863574	 12.72538750597282586341	 1944265353029.98706054687500000000
82.77680834629950368253	 0.00013264406880181007	 6.29100940352424942148	 7662923102904.70605468750000000000


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_breitenberger_conforming_p2_t1.txt <==
4.24264068711928477029	 0.05070006268965417812	 155.69859743919545280733	 4171790.70877006556838750839
7.34846922834953453219	 0.02893341322331781373	 113.31505036429638266782	 20877966.48120509088039398193
12.60952021291849156626	 0.00916917767697685016	 52.80130112925305496674	 90923558.90066362917423248291
23.04343724360582612576	 0.00222542827026609531	 25.52086182733440722359	 396871400.97528016567230224609
43.12771730569564709867	 0.00052644095649010336	 12.46510141716831121528	 1934177796.28551292419433593750
82.77680834629950368253	 0.00013116540187097151	 6.25769526299905454181	 7643113256.25060176849365234375


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_breitenberger_conforming_p3.txt <==
7.93725393319377214851	 0.00177270713883399171	 24.13097992241115008483	 251683760939.47311401367187500000
11.61895003862225017599	 0.00047235497291337803	 8.47523157289593065400	 590301064078.43957519531250000000
19.28730152198590985790	 0.00002250894696906165	 1.97554570896883863185	 1295258410427.21533203125000000000
33.45145736735545938245	 0.00000354668017213455	 0.77206355334851783923	 6784665746878.48144531250000000000
61.31068422387732397283	 0.00000324012374118680	 0.69580256085512037778	 24141019899382.12500000000000000000
116.89739090330459703182	 0.00000130758159141077	 0.28641811698481950410	 100400928033669.43750000000000000000


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_breitenberger_conforming_p3_t01.txt <==
6.70820393249936941515	 0.04928975585369375911	 155.40807363950892749926	 7192298381.78398323059082031250
9.79795897113271152534	 0.00195681337318668724	 14.79996276477411498718	 56234331531.72389221191406250000
15.19868415357066382398	 0.00039660138871255206	 8.21578983801591711256	 112991391427.76327514648437500000
25.80697580112788003248	 0.00001830905582241946	 1.69734892067732534571	 458031692135.13171386718750000000
46.05431575867781646139	 0.00000150803454431607	 0.51759699161478212037	 1736915575726.59716796875000000000
85.80209787645054575478	 0.00000023092141047193	 0.19496132667914078951	 7164426208383.73535156250000000000


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_breitenberger_conforming_p3_t1.txt <==
6.70820393249936941515	 0.04508250953364824343	 135.19266019287175595309	 8036861.64371722284704446793
9.79795897113271152534	 0.00196120897934298549	 15.03899975248657838733	 56271667.34553685039281845093
15.19868415357066382398	 0.00042535938129918417	 7.16770826169604902134	 111977900.00449588894844055176
25.80697580112788003248	 0.00001836838256190574	 1.69016159691722323011	 453345850.06136512756347656250
46.05431575867781646139	 0.00000089857096254788	 0.41100267243557375707	 1705450093.82120895385742187500
85.80209787645054575478	 0.00000015674648688872	 0.10219588230276500929	 6995367814.05063724517822265625


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_breitenberger_nonconforming_p2.txt <==
5.47722557505166118830	 0.05053904332790336296	 155.57159124882809919654	 37184383368.15848541259765625000
9.16515138991167965798	 0.01447207150942023818	 68.21964017634257970712	 109100973351.91117858886718750000
16.79285562374666440633	 0.00785095210052747135	 38.22234181185091728139	 1739484686441.09936523437500000000
30.78960863668130443216	 0.00392274723622960866	 24.70139226166191193101	 5444622819173.50878906250000000000
58.58327406350723975947	 0.00201740180719324827	 18.57025126262077918682	 31983575233289.76562500000000000000
114.07892005098926802020	 0.00067115471838473785	 11.19121000239254648534	 118734907797119.68750000000000000000


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_breitenberger_nonconforming_p2_t005.txt <==
4.24264068711928477029	 0.05073959008493047346	 155.73360686920159423607	 33324706013.55032348632812500000
7.34846922834953453219	 0.02893175824861207029	 113.49693488668661700558	 129050140234.80545043945312500000
12.60952021291849156626	 0.01389886933227860687	 57.68425963080098028968	 511431195473.40875244140625000000
22.97825058615211446522	 0.00602097844048209672	 35.92518099135983788983	 2682269202825.52734375000000000000
43.02324952859790840876	 0.00206665825431909126	 20.27968168607533172576	 14610260362126.84765625000000000000
82.74055837375041733139	 0.00059543939557659927	 10.41296090552890873937	 60147780438010.71093750000000000000


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_breitenberger_nonconforming_p2_t01.txt <==
4.24264068711928477029	 0.05073957147069745738	 155.73332082516290597596	 4165574847.83788013458251953125
7.34846922834953453219	 0.02893135214424769064	 113.48703357828122761930	 16136190609.68599128723144531250
12.60952021291849156626	 0.01320301565142257584	 57.09506382612474340021	 66435513441.21678924560546875000
22.97825058615211446522	 0.00565752381797962698	 34.82913931776448634992	 348587334020.75891113281250000000
43.02324952859790840876	 0.00180458963570605908	 19.05090821848011728434	 1837024715470.04736328125000000000
82.74055837375041733139	 0.00044386391849109385	 9.23873105858159249237	 7570503326213.97558593750000000000


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_breitenberger_nonconforming_p2_t1.txt <==
4.24264068711928477029	 0.05073845613990820430	 155.69308714727557685364	 4165499.78680712589994072914
7.34846922834953453219	 0.02893526310179057176	 113.31863997304338909089	 16372774.59585100226104259491
12.60952021291849156626	 0.01203398067881368896	 54.53477358089063642410	 73600471.67395190894603729248
22.97825058615211446522	 0.00375432030696647807	 27.05259182362143377532	 378793348.16866976022720336914
43.02324952859790840876	 0.00076711030885767370	 12.94909299048820905398	 1895331428.16401696205139160156
82.74055837375041733139	 0.00016864978803629720	 6.36981051860835467693	 7612825467.63832664489746093750


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_breitenberger_nonconforming_p3.txt <==
7.93725393319377214851	 0.00712121774743438955	 35.92756244257280684451	 143301621812.84173583984375000000
11.61895003862225017599	 0.00602621484428876066	 31.16341276975215279776	 446277071439.93231201171875000000
19.28730152198590985790	 0.00316424440202888943	 23.31520333462131233659	 1193367542559.02587890625000000000
33.45145736735545938245	 0.00079260109785411791	 10.86826318565639226676	 6635364910642.36914062500000000000
61.31068422387732397283	 0.00002990931062522165	 1.85787737038211053786	 24108467451907.13671875000000000000
116.87172455303293361339	 0.00002373511931434879	 1.86848455951995062740	 100668355149675.82812500000000000000


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_breitenberger_nonconforming_p3_t005.txt <==
6.70820393249936941515	 0.04928358444081886586	 155.41873431756988566121	 57557733110.62744140625000000000
9.79795897113271152534	 0.00653509243691195556	 38.89678130097917829744	 361190642259.97967529296875000000
15.19868415357066382398	 0.00506837692463197632	 32.20515462799325945298	 706807826909.23706054687500000000
25.74878637916746626502	 0.00144627244442951334	 15.15473724487413598183	 3497777948403.82568359375000000000
45.95650117230422893044	 0.00013094253375285267	 3.75318719454602023333	 13919293221291.84179687500000000000
85.76712656956627256477	 0.00000356698211891408	 0.61798900494387043469	 56966388232611.09375000000000000000


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_breitenberger_nonconforming_p3_t01.txt <==
6.70820393249936941515	 0.04927688913318654246	 155.40054433029249025822	 7194762166.18080806732177734375
9.79795897113271152534	 0.00602856524246020084	 37.50554749065171478151	 45513713527.85183715820312500000
15.19868415357066382398	 0.00485568361724282496	 30.95723686486770276360	 92290614699.52740478515625000000
25.74878637916746626502	 0.00084344371347671405	 10.93731644476338260574	 445300459250.90087890625000000000
45.95650117230422893044	 0.00003836904123239388	 1.92556014625901528170	 1742138324146.82714843750000000000
85.76712656956627256477	 0.00000115791955245618	 0.31227063173463448509	 7104497842316.77636718750000000000


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_breitenberger_nonconforming_p3_t1.txt <==
6.70820393249936941515	 0.04372095366601049665	 129.33440456450787792164	 9129722.98212701268494129181
9.79795897113271152534	 0.00341519238970877268	 17.32596650599058207831	 49662283.74948827922344207764
15.19868415357066382398	 0.00060109481587690850	 7.36877454862372349709	 110610223.77186301350593566895
25.74878637916746626502	 0.00002662093408605197	 1.72095541850074718049	 455624630.93068009614944458008
45.95650117230422893044	 0.00000139118398208951	 0.41680240801791806904	 1709850134.39141321182250976562
85.76712656956627256477	 0.00000015691871824263	 0.10257197120408145796	 6961659640.13285255432128906250


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_josef_conforming_p2.txt <==
5.47722557505166118830	 0.05051814407755656627	 155.50092386286112855487	 5750889.43517668452113866806
9.16515138991167965798	 0.01177645319910046798	 62.88569244067467423065	 29097346.97130213305354118347
16.79285562374666440633	 0.00295646080956898536	 30.48420683563471200728	 45150965.38887937366962432861
30.78960863668130443216	 0.00073628518277072991	 15.11753539878901264615	 99105378.42106527090072631836
58.58327406350723975947	 0.00018402036881461295	 7.59194682090674710651	 180317897.09554764628410339355
114.10521460476729771472	 0.00004562899915674079	 3.79902133578075895670	 381018148.53318011760711669922


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_josef_conforming_p2_t01.txt <==
4.24264068711928477029	 0.05062990759261994100	 155.53318064781734619828	 382142.89877491683000698686
7.34846922834953453219	 0.02944069726606359655	 112.87513901081813116889	 2378922.98412652313709259033
12.60952021291849156626	 0.00883275621757030963	 51.82749116026155888903	 5557079.42625668458640575409
23.04343724360582612576	 0.00209967108942279252	 24.88458484188019781413	 10754608.61427755095064640045
43.12771730569564709867	 0.00052016460720987574	 12.44511429927116985539	 20622344.08465017378330230713
82.77680834629950368253	 0.00012995977287903662	 6.25364823045530915380	 46706227.61810410022735595703


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_josef_conforming_p2_t1.txt <==
4.24264068711928477029	 0.04910261044829083293	 151.26729373139394851933	 4050.74627343882184504764
7.34846922834953453219	 0.03038788880579854773	 111.81505072551398427549	 25279.44384929980878951028
12.60952021291849156626	 0.00856518259072086563	 50.90686687279903566150	 55665.60587241342000197619
23.04343724360582612576	 0.00208230205672363953	 24.79009315529463108874	 140445.28096496316720731556
43.12771730569564709867	 0.00051711034180370501	 12.42944700178250272415	 593677.71542071434669196606
82.77680834629950368253	 0.00012947751236120427	 6.25072621113868898135	 4126660.90141790127381682396


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_josef_conforming_p3.txt <==
7.93725393319377214851	 0.00200669299087621574	 15.41690699896483884856	 50132884.07244917750358581543
11.61895003862225017599	 0.00046002991644558390	 7.28722497996785811836	 36114663.38673309236764907837
19.28730152198590985790	 0.00001958166927019588	 1.89838247242157076577	 59584469.75528554618358612061
33.45145736735545938245	 0.00000375970340363614	 0.72232152614601197183	 109575207.42381709814071655273
61.31068422387732397283	 0.00000208277161443793	 0.47122176116821190561	 199574721.79198247194290161133
116.89739090330459703182	 0.00000105922071136361	 0.33002174307591325420	 406729259.85892361402511596680


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_josef_conforming_p3_t01.txt <==
6.70820393249936941515	 0.01951976782230957844	 88.69697005418234425633	 3448712.39679770404472947121
9.79795897113271152534	 0.00202545517607810111	 14.70854884213237845358	 8414476.83237348496913909912
15.19868415357066382398	 0.00043016066251923355	 7.41017772933271690050	 7290346.80949892010539770126
25.80697580112788003248	 0.00001792197577060534	 1.85786766573208006470	 11829999.80405753664672374725
46.05431575867781646139	 0.00000248077360970803	 0.68795086945366767939	 22030514.17658758908510208130
85.80209787645054575478	 0.00000127199374997108	 0.40351864193263142777	 49031183.97281470149755477905


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_josef_conforming_p3_t1.txt <==
6.70820393249936941515	 0.01793840581546783317	 65.32503752692693410609	 42916.83562604353937786072
9.79795897113271152534	 0.00202125342214421475	 14.92049661739998889232	 155393.95264590808073990047
15.19868415357066382398	 0.00043147960604591470	 7.12419659670263083484	 162994.24910654925042763352
25.80697580112788003248	 0.00001756855257040783	 1.68274971831848985104	 278304.95077930425759404898
46.05431575867781646139	 0.00000283907824116312	 0.41071971167712861828	 540178.68172794370912015438
85.80209787645054575478	 0.00000150058153970275	 0.10259674416875705361	 3490433.50704414816573262215


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_josef_nonconforming_p2.txt <==
5.47722557505166118830	 0.05050415400530577220	 155.43127678835489291487	 4565495.92070739623159170151
9.16515138991167965798	 0.01309672258969365663	 63.61290946628304254773	 27317720.65221188962459564209
16.79285562374666440633	 0.00358438116954692618	 31.36266588153122469862	 44686933.26601398736238479614
30.78960863668130443216	 0.00112408632019627796	 16.20462045515211357838	 98504120.62495733797550201416
58.58327406350723975947	 0.00025321054985075485	 7.98454186636197249527	 180153456.93950620293617248535
114.07892005098926802020	 0.00005057406085105751	 3.86635102602169222763	 381114647.61729741096496582031


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_josef_nonconforming_p2_t005.txt <==
4.24264068711928477029	 0.05071653652030494452	 155.62488699257704638512	 1526590.47346976492553949356
7.34846922834953453219	 0.02911914638028683874	 113.05082991628175648202	 8770855.16116490960121154785
12.60952021291849156626	 0.01015382159411655494	 52.82958698963017241113	 21165432.25441852957010269165
22.97825058615211446522	 0.00237144910086870952	 25.22342592822484874659	 43780208.36512243747711181641
43.02324952859790840876	 0.00058221893711042031	 12.57206382785991571893	 82954821.24460422992706298828
82.74055837375041733139	 0.00013667170341245696	 6.28553273453694849593	 175689512.35786539316177368164


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_josef_nonconforming_p2_t01.txt <==
4.24264068711928477029	 0.05067053255798745909	 155.55216520854889949987	 382035.52185444883070886135
7.34846922834953453219	 0.02933656133764799348	 112.91505028035732038916	 2214493.69122222019359469414
12.60952021291849156626	 0.00955234544148405619	 52.18488894747243733718	 5369931.09332801774144172668
22.97825058615211446522	 0.00224447385812340120	 25.03914792724492244247	 10681270.84526386484503746033
43.02324952859790840876	 0.00054935706887206353	 12.50437673250054970708	 20610741.73004460707306861877
82.74055837375041733139	 0.00013293796251716329	 6.26803755021712039053	 46677271.01373875886201858521


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_josef_nonconforming_p2_t1.txt <==
4.24264068711928477029	 0.04916676585497675722	 151.35560841927056685563	 4045.59322344863221587730
7.34846922834953453219	 0.03028506598619069151	 111.87880678396419398268	 24115.68993263064476195723
12.60952021291849156626	 0.00860512576752930566	 50.91874155449120564754	 55565.54358564873837167397
22.97825058615211446522	 0.00209167570915779052	 24.78806034674124347816	 140185.10799997413414530456
43.02324952859790840876	 0.00051957550677640099	 12.42921973890933706741	 592497.50469426414929330349
82.74055837375041733139	 0.00012973515853941122	 6.25104886240995138991	 4109242.05878228833898901939


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_josef_nonconforming_p3.txt <==
7.93725393319377214851	 0.00406809518453569909	 23.45908140065088431925	 43635159.64261116832494735718
11.61895003862225017599	 0.00109522722998018490	 12.05104916723232832965	 33075348.08239034190773963928
19.28730152198590985790	 0.00008678817368514001	 3.52467405010037504454	 59487376.51008993387222290039
33.45145736735545938245	 0.00000523415517817553	 1.07913383357599368395	 109587104.78941157460212707520
61.31068422387732397283	 0.00000202676098697252	 0.48632508013049702278	 199547538.15871095657348632812
116.87172455303293361339	 0.00000105899469471099	 0.33008714305920688892	 406719710.11081433296203613281


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_josef_nonconforming_p3_t005.txt <==
6.70820393249936941515	 0.02022607209749980109	 89.54748531106811526570	 12177288.39005526341497898102
9.79795897113271152534	 0.00237937441163271627	 18.54386503969526245328	 26699001.83833521604537963867
15.19868415357066382398	 0.00048809149842470961	 8.27632038940667946747	 28635564.10594286397099494934
25.74878637916746626502	 0.00002315813180476234	 1.99851632114922650452	 49641216.75117275118827819824
45.95650117230422893044	 0.00000245026822050288	 0.71046707038198009254	 91222762.38254989683628082275
85.76712656956627256477	 0.00000126798646170406	 0.40382825776466613199	 186910544.33601707220077514648


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_josef_nonconforming_p3_t01.txt <==
6.70820393249936941515	 0.01971236236384104820	 89.06474699237533343421	 3413467.76338251400738954544
9.79795897113271152534	 0.00224777823027145270	 16.87252558047029538102	 7716489.28767887782305479050
15.19868415357066382398	 0.00045895127235442350	 7.79195361145780118761	 7090737.34779485128819942474
25.74878637916746626502	 0.00002014679697237161	 1.92560080384260556841	 11837307.83719469420611858368
45.95650117230422893044	 0.00000243065060341294	 0.69819697118146950565	 22028466.49671388417482376099
85.76712656956627256477	 0.00000127100240084245	 0.40371704537430874726	 48983571.54293378442525863647


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_josef_nonconforming_p3_t1.txt <==
6.70820393249936941515	 0.01804399859076546292	 65.46725998501652554751	 42686.09530662429460790008
9.79795897113271152534	 0.00204430329695740650	 14.96326099884032245768	 158957.47747246097424067557
15.19868415357066382398	 0.00043222464834756394	 7.12304944891930613693	 160549.99466868737363256514
25.74878637916746626502	 0.00001761119142712310	 1.68241492826130567551	 270323.26128938334295526147
45.95650117230422893044	 0.00000283613826301010	 0.41065683683047232710	 539304.08569655113387852907
85.76712656956627256477	 0.00000150053409512619	 0.10259661640405484673	 3478372.19834750005975365639


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_proj_conforming_p2.txt <==
5.47722557505166118830	 0.02485806004751336257	 122.43055822607961147241	 36385.74971479362284298986
9.16515138991167965798	 0.01021042401055321028	 60.49461644954034511557	 500723.75264953763689845800
16.79285562374666440633	 0.00282084883543809277	 30.18100704457661009883	 3003070.52931687235832214355
30.78960863668130443216	 0.00072494811640873725	 15.10244432115417900775	 27664820.05129684880375862122
58.58327406350723975947	 0.00018409996294238679	 7.59110702666895864610	 210728305.75394412875175476074
114.10521460476729771472	 0.00004632425763471563	 3.79897415592286247232	 1803236662.02604770660400390625


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_proj_conforming_p2_t01.txt <==
4.24264068711928477029	 0.03524618236485388412	 137.26509961466314280187	 7811.06683136138781264890
7.34846922834953453219	 0.03122805000055625668	 111.71954844705132359195	 145149.69005596035276539624
12.60952021291849156626	 0.00776375638831373460	 50.39693970927275046279	 1034909.48383677634410560131
23.04343724360582612576	 0.00202359902715257018	 24.71240216432109804146	 7861395.59586011245846748352
43.12771730569564709867	 0.00051502142500730057	 12.41979525408907036876	 61470114.66548010706901550293
82.77680834629950368253	 0.00013018421188436049	 6.24999148925047443015	 546195500.76322329044342041016


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_proj_conforming_p2_t1.txt <==
4.24264068711928477029	 0.03412902015201112194	 134.58261392957797397685	 73.53481448965499112091
7.34846922834953453219	 0.03112670714610782374	 111.98450371269856873369	 1125.05612215707878931426
12.60952021291849156626	 0.00775577696296257495	 51.40912710371463845149	 9386.48930295972422754858
23.04343724360582612576	 0.00202163861571167400	 24.77324892517640009260	 99547.34742991348321083933
43.12771730569564709867	 0.00051480453678414307	 12.42479400392348232174	 1581828.30643287999555468559
82.77680834629950368253	 0.00013015839013753657	 6.25091348479832387142	 37754620.44281683862209320068


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_proj_conforming_p3.txt <==
7.93725393319377214851	 0.00522607011745108985	 18.91258353333174824229	 2632.77365153310483947280
11.61895003862225017599	 0.00049205768022117665	 7.45707652259279196727	 23252.15417666297071264125
19.28730152198590985790	 0.00001995503720221360	 1.89285607833613855888	 138913.07097610042546875775
33.45145736735545938245	 0.00000104961665081235	 0.45452566738646105193	 1937319.71366986958310008049
61.31068422387732397283	 0.00000005990911113709	 0.11294600351222587598	 64071930.63405655324459075928
116.89739090330459703182	 0.00000000362951562323	 0.02821406344581654096	 3275387468.50864744186401367188


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_proj_conforming_p3_t01.txt <==
6.70820393249936941515	 0.01188319516569463601	 68.60784905492556617901	 195747.40168633591383695602
9.79795897113271152534	 0.00196129222061807882	 14.40880920018551236694	 4871736.63812177628278732300
15.19868415357066382398	 0.00047647444610715952	 9.00502790552906340338	 25421903.60215010493993759155
25.80697580112788003248	 0.00001966773242385460	 1.81143300024356990185	 159268427.61403757333755493164
46.05431575867781646139	 0.00000096063709787434	 0.41118246222887816499	 2536588551.85601615905761718750
85.80209787645054575478	 0.00000005542815541610	 0.10216373000321957165	 42989723935.10434722900390625000


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_proj_conforming_p3_t1.txt <==
6.70820393249936941515	 0.01165147021124087433	 57.17891914626329707971	 2725.85003785318031077622
9.79795897113271152534	 0.00196423512294453817	 16.08434388933608616412	 63352.89277074689016444609
15.19868415357066382398	 0.00047644782765736437	 9.28201745908664044293	 520072.01680340111488476396
25.80697580112788003248	 0.00001963405702355133	 1.87607443361883197142	 5053427.67193695344030857086
46.05431575867781646139	 0.00000095944150102077	 0.41272927637317607941	 57326075.42583039402961730957
85.80209787645054575478	 0.00000005851010154859	 0.10211662214201770726	 2562652751.51014757156372070312


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_proj_nonconforming_p2.txt <==
5.47722557505166118830	 0.02506445662777817204	 122.61258886533616419001	 37749.69198330277868080884
9.16515138991167965798	 0.01024999529519087654	 60.50168049157569072349	 519146.38451140996767207980
16.79285562374666440633	 0.00282741501593534398	 30.18348598106501512461	 3124407.81437075044959783554
30.78960863668130443216	 0.00072563990351342297	 15.10292004960229483856	 28802213.59578150510787963867
58.58327406350723975947	 0.00018420571531727173	 7.59131169279848005971	 214448278.03806999325752258301
114.07892005098926802020	 0.00004634188240450176	 3.79908529943825623576	 1852778039.06353092193603515625


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_proj_nonconforming_p2_t005.txt <==
4.24264068711928477029	 0.03549665962157891319	 137.56139804186378228223	 32186.85932066654640948400
7.34846922834953453219	 0.03123563596675580506	 111.71919911566502037203	 606910.26356479746755212545
12.60952021291849156626	 0.00776535846758239640	 50.39728256987253018906	 4448593.52762874960899353027
22.97825058615211446522	 0.00202397476845377067	 24.71333214540026190775	 33094105.09386895596981048584
43.02324952859790840876	 0.00051510729038129139	 12.42029064455289066871	 246741332.85555067658424377441
82.74055837375041733139	 0.00013020440854181954	 6.25023213083354001185	 2133445785.23252725601196289062


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_proj_nonconforming_p2_t01.txt <==
4.24264068711928477029	 0.03548830411521508577	 137.55755704838225028652	 8041.78396107963089889381
7.34846922834953453219	 0.03123489542993299409	 111.71937154939736558390	 150492.86724838416557759047
12.60952021291849156626	 0.00776530036574354324	 50.39834201867108731676	 1077914.55247209896333515644
22.97825058615211446522	 0.00202395968441190397	 24.71345503446556790550	 7908129.10474200081080198288
43.02324952859790840876	 0.00051510568188687766	 12.42030533112335533019	 62423807.81887582689523696899
82.74055837375041733139	 0.00013020442166076818	 6.25024107151322727560	 558285438.37975287437438964844


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_proj_nonconforming_p2_t1.txt <==
4.24264068711928477029	 0.03441156452829296358	 134.73231202683493279437	 75.82266749385038906439
7.34846922834953453219	 0.03113744648918411254	 111.98070344758615135561	 1170.84174383546996978112
12.60952021291849156626	 0.00775764129130596721	 51.42121182540717683196	 9781.35050355810017208569
22.97825058615211446522	 0.00202199238507259601	 24.77396304082323652551	 99407.31213500036392360926
43.02324952859790840876	 0.00051488766109743917	 12.42521078651678756444	 1601445.45211702329106628895
82.74055837375041733139	 0.00013017899148478034	 6.25131339958822973557	 38573574.22386850416660308838


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_proj_nonconforming_p3.txt <==
7.93725393319377214851	 0.00484873189926267236	 27.44841454139915626342	 510490.67955488635925576091
11.61895003862225017599	 0.00048787215062498138	 8.33404647815062027405	 4087676.82298522396013140678
19.28730152198590985790	 0.00001983892337627246	 1.89113973871788410008	 35051363.82525587826967239380
33.45145736735545938245	 0.00000103732948249515	 0.45443876550592288144	 536754851.03564602136611938477
61.31068422387732397283	 0.00000006067711075836	 0.10689057094591912500	 8620405089.31525993347167968750
116.87172455303293361339	 0.00000003285948505057	 0.05630723479696989053	 142947804422.96197509765625000000


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_proj_nonconforming_p3_t005.txt <==
6.70820393249936941515	 0.01187197451779285935	 68.46901186685998652592	 821427.78106666647363454103
9.79795897113271152534	 0.00196345143664743366	 14.53562947501298729946	 20851042.42420298978686332703
15.19868415357066382398	 0.00047618585941593410	 8.99574888039142628315	 110780070.48216071724891662598
25.74878637916746626502	 0.00001970338993813763	 1.80955316228399643030	 663358473.15413653850555419922
45.95650117230422893044	 0.00000096210263238930	 0.41106542767427667329	 9891086162.09339904785156250000
85.76712656956627256477	 0.00000015285088046427	 0.11964118749362602501	 169502492306.73498535156250000000


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_proj_nonconforming_p3_t01.txt <==
6.70820393249936941515	 0.01187015759385068661	 68.45542711819315684352	 205000.70138439457514323294
9.79795897113271152534	 0.00196347032226826604	 14.53431994291217499438	 5127511.98297835979610681534
15.19868415357066382398	 0.00047618561407710043	 8.99406077368117884419	 26795043.78855706378817558289
25.74878637916746626502	 0.00001970288995520975	 1.80955322540433183320	 157573648.03327497839927673340
45.95650117230422893044	 0.00000096153049227503	 0.41101771134127595975	 2496465191.02199029922485351562
85.76712656956627256477	 0.00000008623279280630	 0.12632272883244663464	 44020590443.67578125000000000000


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_proj_nonconforming_p3_t1.txt <==
6.70820393249936941515	 0.01164678414213968921	 57.13933375185859375733	 2876.83317817495480994694
9.79795897113271152534	 0.00196616439832072347	 16.15666518540948004556	 66868.14190552591753657907
15.19868415357066382398	 0.00047615654563971493	 9.28387371911520453693	 547962.65449789713602513075
25.74878637916746626502	 0.00001966900136224105	 1.87700108269847332210	 4978096.93744974862784147263
45.95650117230422893044	 0.00000095952131422091	 0.41273227741571960614	 56356291.76513978838920593262
85.76712656956627256477	 0.00000005841090200530	 0.10216318304160738883	 2618602036.18422412872314453125


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_proj_p2.txt <==
0.00000000000000000000	 0.00000000000000000000	 0.00000000000000000000	 0.00000000000000000000
9.16515138991167965798	 0.22435437663522181384	 76.18385156412935543813	 2098793.49744816403836011887
16.79285562374666440633	 0.04804290864415394768	 34.39604366580989847080	 6508509.83203343488276004791
30.78960863668130443216	 0.00431432975826628960	 15.16846358084780810316	 36460265.37683769315481185913
58.58327406350723975947	 0.00030326402538087625	 7.59261987684152828137	 255850486.35824391245841979980
114.07892005098926802020	 0.00008391381991743993	 3.79929477004525084638	 1870193738.75339293479919433594


==> pictures/numericalExamples/data/astroid_trimmed_curvedCut_proj_p3.txt <==
0.00000000000000000000	 0.00000000000000000000	 0.00000000000000000000	 0.00000000000000000000
9.79795897113271152534	 0.35866947155285783255	 54.12042404380015625520	 18576167.11299124732613563538
15.39480431834065221608	 0.29718648597772340247	 55.85969918051696225803	 146143771.78556406497955322266
26.15339366124404207881	 0.04919205730958596534	 22.12063351194123583809	 898211399.46336019039154052734
46.95742752749558235337	 0.00375593776158971923	 3.35736406083432736835	 9455050321.64761161804199218750
87.90904390334364393311	 0.00044675703826942419	 2.47749544426997125868	 143258265190.65322875976562500000


==> pictures/numericalExamples/data/cylinder_4Patches_trimmed_breitenberger_nonconforming_p2_t001.txt <==
8.66025403784438729815	 0.00410526575672055458	 2.24027342640789939310
12.12435565298214079633	 0.00351558973675233834	 1.50046343911094504087
19.05255888325764956903	 0.00198890599005508697	 1.01734543060367954581
32.90896534380866711444	 0.00146477391444893232	 0.81439370158942070432
60.34898507845844761732	 0.00071787107157025788	 0.94962264184854361382
115.51623262554920756884	 0.00022949678021426119	 0.44631529561570204567


==> pictures/numericalExamples/data/cylinder_4Patches_trimmed_breitenberger_nonconforming_p2_t005.txt <==
8.66025403784438729815	 0.00409329042169624419	 5.00860651216721830536
12.12435565298214079633	 0.00347599667367116429	 3.40584866212893011550
19.05255888325764956903	 0.00207411712492246072	 2.58645931509618920430
32.90896534380866711444	 0.00124668514740497840	 2.87838775538628466322
60.34898507845844761732	 0.00042859095535946609	 1.88335422852061862287
115.51623262554920756884	 0.00009596263211387895	 0.63272317862365357044


==> pictures/numericalExamples/data/cylinder_4Patches_trimmed_breitenberger_nonconforming_p3_t001.txt <==
12.12435565298214079633	 0.00177505037843231524	 1.63153591652344509555
15.58845726811989607086	 0.00116217879181685605	 1.34801278430940629782
22.51666049839540306721	 0.00067057459364204292	 1.00218232999720613385
36.37306695894642416533	 0.00025971885436351536	 0.50144410458791099927
63.80438856379708312261	 0.00008168869473176414	 0.15732868181856318746
118.98319209031164689350	 0.00000487387725381928	 0.02187569353657142085


==> pictures/numericalExamples/data/cylinder_4Patches_trimmed_breitenberger_nonconforming_p3_t005.txt <==
12.12435565298214079633	 0.00177910327619449802	 3.64606469595698579056
15.58845726811989607086	 0.00118068808532593300	 3.05672275866657461307
22.51666049839540306721	 0.00065772233106057578	 2.23211263895561717874
36.37306695894642416533	 0.00018449753612423248	 0.73948819784630726026
63.80438856379708312261	 0.00001727620896954635	 0.02910837875543802883
118.98319209031164689350	 0.00000030293667741891	 0.01425415118312333557


==> pictures/numericalExamples/data/cylinder_4Patches_trimmed_josef_nonconforming_p2_t001.txt <==
8.66025403784438729815	 0.00259487103705262302	 1.25496110866865717703
12.12435565298214079633	 0.00243673095643754875	 1.34618432430019163704
19.05255888325764956903	 0.00111414161348486005	 1.10979908158161100218
32.90896534380866711444	 0.00069854596646418967	 0.99029914110496675139
60.34898507845844761732	 0.00025272237838071894	 0.60362367647968340201
115.51623262554920756884	 0.00012856364572640331	 0.30127615044653738297


==> pictures/numericalExamples/data/cylinder_4Patches_trimmed_josef_nonconforming_p2_t005.txt <==
8.66025403784438729815	 0.00293652415571843796	 3.18928894874707635765
12.12435565298214079633	 0.00258139247456535409	 3.17212537002707684053
19.05255888325764956903	 0.00145118270818964915	 3.00933947994495998302
32.90896534380866711444	 0.00089867429681587214	 2.65796940511671531127
60.34898507845844761732	 0.00024540150289562143	 1.42420768637137884483
115.51623262554920756884	 0.00008840523364857403	 0.60092804866665061603


==> pictures/numericalExamples/data/cylinder_4Patches_trimmed_josef_nonconforming_p3_t001.txt <==
12.12435565298214079633	 0.00151902949015179532	 1.46825352480634130359
15.58845726811989607086	 0.00094942759293501833	 1.19208018179340990983
22.51666049839540306721	 0.00030222263956039010	 0.58876834494800467379
36.37306695894642416533	 0.00013505197830575389	 0.23861558398831861361
63.80438856379708312261	 0.00002414924531720647	 0.08345411914067427106
118.98319209031164689350	 0.00000169781513351419	 0.00739698321533313174


==> pictures/numericalExamples/data/cylinder_4Patches_trimmed_josef_nonconforming_p3_t005.txt <==
12.12435565298214079633	 0.00158121752058102815	 3.40679594940320829011
15.58845726811989607086	 0.00096695616923036241	 2.73293893042760682732
22.51666049839540306721	 0.00031721883743780131	 1.31957946526368297135
36.37306695894642416533	 0.00009707028416501643	 0.40105618179162139114
63.80438856379708312261	 0.00000933811638246012	 0.03909182116723342038
118.98319209031164689350	 0.00000020050487850504	 0.00845933410450994648


==> pictures/numericalExamples/data/cylinder_4Patches_trimmed_proj_nonconforming_p2_t001.txt <==
8.66025403784438729815	 0.00740270790584719469	 2.55174583214982586554
12.12435565298214079633	 0.00291192822751823628	 0.92946279547642352004
19.05255888325764956903	 0.00055029979772721845	 0.56495231955040703387
32.90896534380866711444	 0.00014678758952138093	 0.24686835701582707236
60.34898507845844761732	 0.00001832705834643940	 0.07809880595928996028
115.51623262554920756884	 0.00000123833192188831	 0.01759813569575486430


==> pictures/numericalExamples/data/cylinder_4Patches_trimmed_proj_nonconforming_p2_t005.txt <==
8.66025403784438729815	 0.00706890260845919206	 5.55044396089584957110
12.12435565298214079633	 0.00227589980848302365	 2.55932955889079671863
19.05255888325764956903	 0.00039655950298403197	 1.19722409186377176660
32.90896534380866711444	 0.00004140403516928141	 0.34000805230575498195
60.34898507845844761732	 0.00000386654013238505	 0.11980993351449842343
115.51623262554920756884	 0.00000044470659438040	 0.03652431032303019715


==> pictures/numericalExamples/data/cylinder_4Patches_trimmed_proj_nonconforming_p3_t001.txt <==
12.12435565298214079633	 0.01317830670156955840	 2.05828379306584219322
15.58845726811989607086	 0.00178881381607758527	 0.42110336678640741814
22.51666049839540306721	 0.00016079907595227584	 0.12751616156425130133
36.37306695894642416533	 0.00001188108633723210	 0.02930618062218524195
63.80438856379708312261	 0.00000049400079472061	 0.00987306273420973310
118.98319209031164689350	 0.00000002809557826201	 0.00280849052347286474


==> pictures/numericalExamples/data/cylinder_4Patches_trimmed_proj_nonconforming_p3_t005.txt <==
12.12435565298214079633	 0.01121223329630910773	 4.43830665179336847359
15.58845726811989607086	 0.00150321748529119292	 0.84872269368985686633
22.51666049839540306721	 0.00009910783901244636	 0.17954188336849727370
36.37306695894642416533	 0.00000537191154839535	 0.07850225876455275975
63.80438856379708312261	 0.00000032874596585299	 0.02234271399480715348
118.98319209031164689350	 0.00000002068545006654	 0.00567914149803218880


==> pictures/numericalExamples/data/cylinder_trimmed_breitenberger_nonconforming_p2_t001.txt <==
5.47722557505166118830	 0.00094088868956585046	 0.05308630042761953299	 27920878319.02925872802734375000
9.16515138991167965798	 0.00115600792684540069	 0.03717582548904066475	 178708595565.57693481445312500000
16.24807680927192166109	 0.00083574922346414931	 0.02444855310648874278	 1735911269794.32250976562500000000
30.19933774108299928685	 0.00011774491079624839	 0.00868824032168644816	 8108042604530.02441406250000000000
57.96550698475775220686	 0.00001786204392159779	 0.00235717343021340934	 13650447583770.21679687500000000000
113.41957503006260310485	 0.00000104832361120335	 0.00061149277874923160	 39287831065767.96875000000000000000


==> pictures/numericalExamples/data/cylinder_trimmed_breitenberger_nonconforming_p2_t1.txt <==
5.47722557505166118830	 0.00233481985225704415	 4.63832416922395296410	 269974793.73725610971450805664
9.16515138991167965798	 0.00045132654219290629	 2.61932293672084304248	 575656114.50878298282623291016
16.24807680927192166109	 0.00003562270408975411	 0.95298273004573352818	 709157649.79369115829467773438
30.19933774108299928685	 0.00000738037043154617	 0.43329219156846904282	 750741965.02882599830627441406
57.96550698475775220686	 0.00000176758253485089	 0.21175736454605353920	 693747050.87675905227661132812
113.41957503006260310485	 0.00000042272747301610	 0.10528404471776993401	 2509264187.00262498855590820312


==> pictures/numericalExamples/data/cylinder_trimmed_breitenberger_nonconforming_p3_t001.txt <==
7.93725393319377214851	 0.00119425096828943669	 0.02952622562612564061	 350338566101.20898437500000000000
11.61895003862225017599	 0.00087042087463972751	 0.02414859399870619705	 1979296840519.11083984375000000000
18.73499399519519315049	 0.00010012888557058205	 0.00661834186878182840	 9321133879186.83398437500000000000
32.72613634390714310030	 0.00000683098815068314	 0.00087657891096539332	 38839994830850.35156250000000000000
60.52272300549604011621	 0.00000024617177459542	 0.00011314971645486260	 37165155275019.47656250000000000000
115.99568957508722633065	 0.00000092178808634780	 0.00002491887488689202	 74853426190685.46875000000000000000


==> pictures/numericalExamples/data/cylinder_trimmed_breitenberger_nonconforming_p3_t1.txt <==
7.93725393319377214851	 0.00039170719412134132	 2.36960887453354374088	 2092156464.42954969406127929688
11.61895003862225017599	 0.00005534290557624330	 0.53601471427116365032	 2940145157.90374946594238281250
18.73499399519519315049	 0.00000292719402533717	 0.08412087280204838535	 4152811458.64143610000610351562
32.72613634390714310030	 0.00000019432857785743	 0.01402565246364074168	 6149969589.23943328857421875000
60.52272300549604011621	 0.00000010719805791635	 0.00293915056149964601	 7926150989.97389698028564453125
115.99568957508722633065	 0.00000010690758603645	 0.00070589507895709466	 14539719887.60164833068847656250


==> pictures/numericalExamples/data/cylinder_trimmed_curvedtCut_proj_nonconforming_p2_t01.txt <==
6.00000000000000000000	 0.00179674810868282633	 0.56708230832172501490	 6760.80812888470427424181
10.09950493836207741083	 0.00147700612312711430	 0.34045505256370195424	 27129.78007267323482665233
17.23368793961408584892	 0.00022670854624313747	 0.13378306206203480211	 94694.98243768065003678203
31.17691453623979214171	 0.00001563832764561010	 0.03721336101541387886	 734006.09465900913346558809
58.88972745734182723254	 0.00000160363005561350	 0.01093082964807349719	 5526900.64357846137136220932
114.30223094935637107028	 0.00000011127896804294	 0.00431246928134078941	 7835211208.47493267059326171875


==> pictures/numericalExamples/data/cylinder_trimmed_josef_nonconforming_p2_t001.txt <==
5.47722557505166118830	 0.00093976318975272713	 0.05309321716250836598	 136301.58174748523742891848
9.16515138991167965798	 0.00115974513318003189	 0.03676613431018893596	 811937.63536927930545061827
16.24807680927192166109	 0.00085314222777664941	 0.02424148100929057401	 4500040.44935111049562692642
30.19933774108299928685	 0.00011930724387817334	 0.00868229724882806260	 17492417.38317863270640373230
57.96550698475775220686	 0.00001812526771457391	 0.00235689761798857714	 74558137.83342832326889038086
113.41957503006260310485	 0.00000116757543181678	 0.00061145804953296264	 155370001.25952398777008056641


==> pictures/numericalExamples/data/cylinder_trimmed_josef_nonconforming_p2_t1.txt <==
5.47722557505166118830	 0.00232298948413970502	 4.62030452534102931139	 33241.08943952941626776010
9.16515138991167965798	 0.00045088675416816732	 2.61836911177503184334	 36741.32500874942343216389
16.24807680927192166109	 0.00003498924160490487	 0.95292673122154059051	 79065.94660075863066595048
30.19933774108299928685	 0.00000725246561557953	 0.43328070953787617414	 182302.50138738457462750375
57.96550698475775220686	 0.00000176770963362412	 0.21175455405491616645	 486004.69721468084026128054
113.41957503006260310485	 0.00000046124815099214	 0.10528330550017876710	 2063027.01846242067404091358


==> pictures/numericalExamples/data/cylinder_trimmed_josef_nonconforming_p3_t001.txt <==
7.93725393319377214851	 0.00119800481683158795	 0.02900206541923965042	 6198075.50017817039042711258
11.61895003862225017599	 0.00087745509085392201	 0.02392011849291754075	 13821634.73465110920369625092
18.73499399519519315049	 0.00010279869422870636	 0.00660712228474808014	 38603479.89381358772516250610
32.72613634390714310030	 0.00000709521686452353	 0.00087639214698175016	 69027586.94071269035339355469
60.52272300549604011621	 0.00000098232002628688	 0.00011295086957136382	 92058867.59082052111625671387
115.99568957508722633065	 0.00000048555546262871	 0.00001459513168404232	 150868756.05194500088691711426


==> pictures/numericalExamples/data/cylinder_trimmed_josef_nonconforming_p3_t1.txt <==
7.93725393319377214851	 0.00038969967836330636	 2.36850668458084845369	 711191.47889150935225188732
11.61895003862225017599	 0.00005577538291954913	 0.53605318941182522607	 333831.56632611568784341216
18.73499399519519315049	 0.00000334837425036618	 0.08413431858443624900	 225627.45194232321227900684
32.72613634390714310030	 0.00000090877520531773	 0.01403934743800633843	 431008.27536529250210151076
60.52272300549604011621	 0.00000044787892937577	 0.00295492595420981507	 938972.67620767210610210896
115.99568957508722633065	 0.00000022392771155804	 0.00072149520706818384	 4169723.96641148207709193230


==> pictures/numericalExamples/data/cylinder_trimmed_proj_nonconforming_p2_t001.txt <==
5.47722557505166118830	 0.00313036303432430527	 0.15912612569392953210	 5679.56706816250061820028
9.16515138991167965798	 0.00121608329677243862	 0.03939864583605998810	 17784.24616691510527743958
16.24807680927192166109	 0.00089250424695363963	 0.02324675482340134852	 255384.36991607237723655999
30.19933774108299928685	 0.00012358617082311555	 0.00866185553081002049	 2727840.50539391208440065384
57.96550698475775220686	 0.00001821476110399400	 0.00235679026814061788	 47337005.67420028895139694214
113.41957503006260310485	 0.00000107560378208471	 0.00061145621586492307	 412134450.40803414583206176758


==> pictures/numericalExamples/data/cylinder_trimmed_proj_nonconforming_p2_t1.txt <==
5.47722557505166118830	 0.00237669381047791832	 3.91706922692475645320	 191.19460177028673797395
9.16515138991167965798	 0.00033615371193832183	 2.57569342800710110453	 309.21083748800998591832
16.24807680927192166109	 0.00004475134820356725	 0.95207366839988327722	 3042.74221925287929479964
30.19933774108299928685	 0.00000810353165952187	 0.43323762769750961965	 29552.50692418840844766237
57.96550698475775220686	 0.00000179609927056944	 0.21175338264792240017	 312688.03043906140374019742
113.41957503006260310485	 0.00000044006842661868	 0.10528360601089738202	 5039629.98698327224701642990


==> pictures/numericalExamples/data/cylinder_trimmed_proj_nonconforming_p3_t001.txt <==
7.93725393319377214851	 0.00312539107923876219	 0.04258232224205805300	 45777.09514616178785217926
11.61895003862225017599	 0.00099071168919926170	 0.02106896171263967013	 938579.40460036438889801502
18.73499399519519315049	 0.00010796840267167525	 0.00658456368111641228	 18588322.34008496254682540894
32.72613634390714310030	 0.00000690645361871835	 0.00087645527382322554	 210517517.85658860206604003906
60.52272300549604011621	 0.00000014758332263005	 0.00011278970343650464	 1628115028.73750209808349609375
115.99568957508722633065	 0.00000000682422125989	 0.00001427190484198748	 22538183259.72186660766601562500


==> pictures/numericalExamples/data/cylinder_trimmed_proj_nonconforming_p3_t1.txt <==
7.93725393319377214851	 0.00144133645496055131	 2.45913717167647982720	 2749.62765901950569968903
11.61895003862225017599	 0.00012669875713212789	 0.54186738847745352654	 9376.96098029241147742141
18.73499399519519315049	 0.00000742779514279451	 0.08426683329247258714	 57904.29798045972711406648
32.72613634390714310030	 0.00000046812846884143	 0.01402926458855011799	 896913.65802490746136754751
60.52272300549604011621	 0.00000002931848753542	 0.00293883527998214586	 18130620.49994857981801033020
115.99568957508722633065	 0.00000000181914484062	 0.00070368647155665313	 674036525.83814120292663574219


==> pictures/numericalExamples/data/hyperbolic_trimmed_breitenberger_nonconforming_p2.txt <==
5.47722557505166118830	 0.08071401203894357224	 26.08557940716409007109	 5827069782.50439548492431640625
9.16515138991167965798	 0.04861432046059858958	 11.89640498646493682600	 15135051472.42447090148925781250
16.24807680927192166109	 0.03779603324907419848	 6.85433787085107226744	 55683764930.50934600830078125000
30.19933774108299928685	 0.01524396214757697474	 1.81400723989681278425	 129795164538.38816833496093750000
57.96550698475775220686	 0.00197719625115865558	 0.23071841094100875580	 166117291128.40393066406250000000
113.41957503006260310485	 0.00035524624580548743	 0.03238715806256462632	 839570495467.32519531250000000000


==> pictures/numericalExamples/data/hyperbolic_trimmed_breitenberger_nonconforming_p2_t01.txt <==
5.47722557505166118830	 0.07798242532599779231	 115.17583616004864666138	 288426596.63132131099700927734
9.16515138991167965798	 0.03761846240100784333	 43.80126067660344091337	 729514741.72407901287078857422
16.24807680927192166109	 0.00650422439336584973	 7.74353310867150401720	 1026462237.92942333221435546875
30.19933774108299928685	 0.00053101243908187695	 1.88816201284068729827	 1254620724.51401352882385253906
57.96550698475775220686	 0.00002455754210062897	 0.86260831516559066667	 1264667489.12490391731262207031
113.41957503006260310485	 0.00000156843690399123	 0.42754294705407358546	 4181988826.27174329757690429688


==> pictures/numericalExamples/data/hyperbolic_trimmed_breitenberger_nonconforming_p3.txt <==
7.93725393319377214851	 0.00415968990940535337	 1.54547608880468034798	 49357420203.13371276855468750000
11.61895003862225017599	 0.00367854064730834852	 0.92811910836645639122	 130674933243.80308532714843750000
18.73499399519519315049	 0.00155572485669231765	 0.21186968599563052451	 598111303051.83117675781250000000
32.72613634390714310030	 0.00017697167263978255	 0.01754910046348468963	 1978483259699.00219726562500000000
60.52272300549604011621	 0.00000357766834731349	 0.00058705173977640517	 1905209881314.65527343750000000000
115.99568957508722633065	 0.00000179046144163490	 0.00029036181801822325	 1900079720227.60766601562500000000


==> pictures/numericalExamples/data/hyperbolic_trimmed_breitenberger_nonconforming_p3_t01.txt <==
7.93725393319377214851	 0.00429753312324964842	 9.00486025514882548748	 2328031135.06484127044677734375
11.61895003862225017599	 0.00156438077297203293	 2.47426194593385018194	 3699499720.53401851654052734375
18.73499399519519315049	 0.00007994220576710092	 0.16604857344657963925	 5605157359.05396652221679687500
32.72613634390714310030	 0.00000144922995638522	 0.02533847557930711189	 9285794952.47433090209960937500
60.52272300549604011621	 0.00000090575417163933	 0.00783718041584611363	 13927923402.32445907592773437500
115.99568957508722633065	 0.00000090365895730041	 0.00407368125253050866	 26916939222.25025177001953125000


==> pictures/numericalExamples/data/hyperbolic_trimmed_josef_nonconforming_p2.txt <==
5.47722557505166118830	 0.02630946938848226571	 10.86156099238771943760	 85714.76691071607638150454
9.16515138991167965798	 0.00833014528456755415	 2.17683659470502233191	 220689.92935906432103365660
16.24807680927192166109	 0.00194383795124986785	 0.51175831457874010333	 678378.28708317468408495188
30.19933774108299928685	 0.00052109287668018116	 0.12546125751922929115	 1470804.88543044775724411011
57.96550698475775220686	 0.00004726232518481618	 0.03062682153703066498	 4108991.20303598651662468910
113.41957503006260310485	 0.00001072758509123444	 0.00883396903319210933	 9039568.42315816693007946014


==> pictures/numericalExamples/data/hyperbolic_trimmed_josef_nonconforming_p2_t01.txt <==
5.47722557505166118830	 0.02212675634656761925	 50.12174382352174006883	 36326.19779129124799510464
9.16515138991167965798	 0.00372487744365582706	 11.68916646979509721405	 40397.79558242190250894055
16.24807680927192166109	 0.00059772754714595934	 4.05301244796729509545	 62051.28551624175452161580
30.19933774108299928685	 0.00007252917628401292	 1.78378212888825515847	 141248.26556278797215782106
57.96550698475775220686	 0.00000657429716161106	 0.86237505298984373781	 467642.64132654480636119843
113.41957503006260310485	 0.00000151740889108554	 0.42759808668382548458	 1972159.32616193243302404881


==> pictures/numericalExamples/data/hyperbolic_trimmed_josef_nonconforming_p3.txt <==
7.93725393319377214851	 0.00219288497796995240	 1.04465884241639384022	 2768017.62211526324972510338
11.61895003862225017599	 0.00050532691478843061	 0.13314593567531779472	 4155194.96921021211892366409
18.73499399519519315049	 0.00008423827912090934	 0.01918205235861509053	 9958000.68488483130931854248
32.72613634390714310030	 0.00001936829021530767	 0.00593031881043445518	 12618851.55420302972197532654
60.52272300549604011621	 0.00000823071361840503	 0.00287203305132573312	 5987145.16981150768697261810
115.99568957508722633065	 0.00000408681806879561	 0.00146593905585061003	 8739825.28821354359388351440


==> pictures/numericalExamples/data/hyperbolic_trimmed_josef_nonconforming_p3_t01.txt <==
7.93725393319377214851	 0.00188739455724305782	 4.90411068865915833470	 1077511.89953903062269091606
11.61895003862225017599	 0.00021295868882235711	 0.73270431699226634681	 675985.84659736393950879574
18.73499399519519315049	 0.00002134929912719748	 0.12296811779599479963	 239486.62134576975950039923
32.72613634390714310030	 0.00000985320402365842	 0.03539077039015715853	 319052.94570417347131296992
60.52272300549604011621	 0.00000491187011533231	 0.01458027540743178120	 1034425.14527704636566340923
115.99568957508722633065	 0.00000245281860678512	 0.00701397323156601697	 5459182.98183719161897897720


==> pictures/numericalExamples/data/hyperbolic_trimmed_proj_nonconforming_p2.txt <==
5.47722557505166118830	 0.02677110922211742641	 7.07203871981217435660	 540.95789376973846174224
9.16515138991167965798	 0.00410275515280188706	 1.80073615389417573951	 12113.41669301684487436432
16.24807680927192166109	 0.00049922915034090120	 0.45784236599728467265	 181378.75626603054115548730
30.19933774108299928685	 0.00006443543402591985	 0.11579032685744632125	 1039312.97323139198124408722
57.96550698475775220686	 0.00000629432756466796	 0.03012219010248276194	 8789759.92256925068795681000
113.41957503006260310485	 0.00000068813110335305	 0.00858681608294462051	 67521651.12390181422233581543


==> pictures/numericalExamples/data/hyperbolic_trimmed_proj_nonconforming_p2_t01.txt <==
5.47722557505166118830	 0.02472966144776907876	 35.73802074477985257772	 293.38253199612040589273
9.16515138991167965798	 0.00298390351617931239	 10.75605231867091404752	 1049.01728837400355587306
16.24807680927192166109	 0.00025100071358840628	 3.98927409524019660481	 6893.78126806912860047305
30.19933774108299928685	 0.00002744724071643913	 1.78087304719785799456	 62507.56661225061543518677
57.96550698475775220686	 0.00000512928502129908	 0.86218066166685947138	 857408.41795237001497298479
113.41957503006260310485	 0.00000134545904532130	 0.42751074903878916178	 13444197.60959694534540176392


==> pictures/numericalExamples/data/hyperbolic_trimmed_proj_nonconforming_p3.txt <==
7.93725393319377214851	 0.01246819297045393370	 2.07204132024187437366	 25800.32072011845957604237
11.61895003862225017599	 0.00048196792768845397	 0.12886795079239868334	 534362.64703374495729804039
18.73499399519519315049	 0.00002985029620645838	 0.01523190187333183822	 13475463.18760571442544460297
32.72613634390714310030	 0.00000178639399216269	 0.00196931060438599323	 180451661.26966071128845214844
60.52272300549604011621	 0.00000011008062923741	 0.00025742319171492850	 795312747.77202630043029785156
115.99568957508722633065	 0.00000004857166394458	 0.00003703910113793004	 5877018515.11783981323242187500


==> pictures/numericalExamples/data/hyperbolic_trimmed_proj_nonconforming_p3_t01.txt <==
7.93725393319377214851	 0.01015196103819702815	 10.45320759621239403714	 9196.09934748704654339235
11.61895003862225017599	 0.00033884505760993977	 0.72063714045231896943	 80359.59130827771150507033
18.73499399519519315049	 0.00001830515551947400	 0.11378086265863297799	 303928.47979303938336670399
32.72613634390714310030	 0.00000110498749853604	 0.02401124814801721893	 3248315.15482069738209247589
60.52272300549604011621	 0.00000006844479690947	 0.00568740394081283362	 104952296.85170672833919525146
115.99568957508722633065	 0.00000000608466541229	 0.00140067947821839842	 3781954051.66565370559692382812


==> pictures/numericalExamples/data/lbeam_breitenberger_nonconforming_p2.txt <==
216.00000000000000000000	 90.00123346996061002301	 -0.27516615346007089471
600.00000000000000000000	 90.00180693795211084307	 -0.28852741029513190307
1944.00000000000000000000	 90.00062081417384263204	 -0.30317646617063886971
6936.00000000000000000000	 90.00205508444810220681	 -0.33899708855385962680
26136.00000000000000000000	 90.00615704367238834038	 -0.36162556259341066545


==> pictures/numericalExamples/data/lbeam_breitenberger_nonconforming_p3.txt <==
294.00000000000000000000	 90.00061014149817140151	 -0.32879947294481276510
726.00000000000000000000	 90.00023862555815412634	 -0.34167098243904175936
2166.00000000000000000000	 90.00162354591304847418	 -0.35694001121912233288
7350.00000000000000000000	 90.00528430425764270240	 -0.36402107532305610915
26934.00000000000000000000	 90.01178359574996079573	 -0.36500134805732076249


==> pictures/numericalExamples/data/lbeam_josef_nonconforming_p2.txt <==
216.00000000000000000000	 89.99371717524589087134	 -0.32944820587047973781
600.00000000000000000000	 89.99584418310479350112	 -0.35311668508692284352
1944.00000000000000000000	 89.99927069012160529837	 -0.36084196154036135562
6936.00000000000000000000	 90.00310958649933468223	 -0.36343611209830928299
26136.00000000000000000000	 90.00864141220435499235	 -0.36446747049909328231


==> pictures/numericalExamples/data/lbeam_josef_nonconforming_p3.txt <==
294.00000000000000000000	 89.98852690685468758147	 -0.35331947400834223805
726.00000000000000000000	 89.99681472453141850565	 -0.36119794155410445136
2166.00000000000000000000	 90.00114608796624793285	 -0.36358604615557171824
7350.00000000000000000000	 90.00646244240972748685	 -0.36449684791196440559
26934.00000000000000000000	 90.01346908782787181735	 -0.36491663832955051339


==> pictures/numericalExamples/data/lbeam_proj_nonconforming_p2.txt <==
216.00000000000000000000	 87.62680956301980472745	 -0.38177518428885554025
600.00000000000000000000	 89.20049830356201425730	 -0.36685795961097544815
1944.00000000000000000000	 89.72039889125798595160	 -0.36367232528989340556
6936.00000000000000000000	 89.91815528084079289783	 -0.36416536036085200845
26136.00000000000000000000	 89.98345231818122158529	 -0.36466795989199457528


==> pictures/numericalExamples/data/lbeam_proj_nonconforming_p3.txt <==
294.00000000000000000000	 89.23950861267090317597	 -0.35970797266341919540
726.00000000000000000000	 89.91493139193447348134	 -0.36392767066994213820
2166.00000000000000000000	 89.98402970233127007305	 -0.36427670829681596532
7350.00000000000000000000	 89.99678286884881117658	 -0.36468508634791579892
26934.00000000000000000000	 90.00273593951487782761	 -0.36495570460745024866


==> pictures/numericalExamples/data/plate_trimmed_straightCut_breitenberger_conforming_p2.txt <==
9.16515138991167965798	 0.00370941132135996698	 1.57670180942167692528
16.24807680927192166109	 0.00059620786326587379	 0.78290808872419637154
30.19933774108299928685	 0.00014466746937748300	 0.39091817619441221465
57.96550698475775220686	 0.00003655386570244305	 0.19580606928153507229
113.41957503006260310485	 0.00000939765659655910	 0.09836329674195072592


==> pictures/numericalExamples/data/plate_trimmed_straightCut_breitenberger_conforming_p3.txt <==
11.61895003862225017599	 0.00032335973357361066	 0.17933642213948894351
18.73499399519519315049	 0.00001878925453607661	 0.04125313054547061903
32.72613634390714310030	 0.00000148267638481380	 0.01009950374365373334
60.52272300549604011621	 0.00000505609501345534	 0.00252129007248525373
115.99568957508722633065	 0.00001335600542944279	 0.00073227359270883413


==> pictures/numericalExamples/data/plate_trimmed_straightCut_breitenberger_nonconforming_p2.txt <==
9.16515138991167965798	 0.01461606645480853679	 2.86286893928132801790
16.24807680927192166109	 0.01029333106522921891	 2.05134295567606850241
30.19933774108299928685	 0.01035457601323420442	 1.84539776084697515479
57.96550698475775220686	 0.01126759912815595774	 1.85083575030484204227
113.41957503006260310485	 0.00520455277274161493	 0.84505093739139736098


==> pictures/numericalExamples/data/plate_trimmed_straightCut_breitenberger_nonconforming_p3.txt <==
11.61895003862225017599	 0.00096010584515456064	 0.21024760112163823345
18.73499399519519315049	 0.00022315030897368738	 0.09239710234847768600
32.72613634390714310030	 0.00016930014003479983	 0.07563503952856988344
60.52272300549604011621	 0.00012967886242236555	 0.06159690337801735499
115.99568957508722633065	 0.00000771320430043987	 0.00518262833218634429


==> pictures/numericalExamples/data/plate_trimmed_straightCut_josef_conforming_p2.txt <==
9.16515138991167965798	 0.00370920979498617171	 1.57670177487974094710
16.24807680927192166109	 0.00059609305376615788	 0.78290798389897386933
30.19933774108299928685	 0.00014445255351313091	 0.39091811435728179847
57.96550698475775220686	 0.00003618247290824789	 0.19580599284994282261
113.41957503006260310485	 0.00000914878120529618	 0.09836324229374608652


==> pictures/numericalExamples/data/plate_trimmed_straightCut_josef_conforming_p3.txt <==
11.61895003862225017599	 0.00074798134003949026	 0.17732712482540036181
18.73499399519519315049	 0.00001920776277993804	 0.04123751798303061655
32.72613634390714310030	 0.00000121105501436606	 0.01009845803690995539
60.52272300549604011621	 0.00000016117367383505	 0.00251134703106911054
115.99568957508722633065	 0.00000006506126630700	 0.00062706038807051239


==> pictures/numericalExamples/data/plate_trimmed_straightCut_josef_nonconforming_p2.txt <==
9.16515138991167965798	 0.00414351206099513539	 1.58631398366032549951
16.24807680927192166109	 0.00159037202010989492	 0.79107597893890313490
30.19933774108299928685	 0.00064461389084628090	 0.39282584740480136487
57.96550698475775220686	 0.00009214697451135125	 0.19596616901671898292
113.41957503006260310485	 0.00000943339187339665	 0.09841369953954924588


==> pictures/numericalExamples/data/plate_trimmed_straightCut_josef_nonconforming_p3.txt <==
11.61895003862225017599	 0.00080761549488438740	 0.17813190189721575529
18.73499399519519315049	 0.00003671204095287073	 0.04147721953201117390
32.72613634390714310030	 0.00000168405521112335	 0.01010619483356873030
60.52272300549604011621	 0.00000014333130259538	 0.00251286879415411023
115.99568957508722633065	 0.00000006468369739555	 0.00062743742489078922


==> pictures/numericalExamples/data/plate_trimmed_straightCut_proj_conforming_p2.txt <==
9.16515138991167965798	 0.00340187930112345344	 1.58393750196759230953
16.24807680927192166109	 0.00061456494709307959	 0.78341772372502782584
30.19933774108299928685	 0.00014789082619553920	 0.39096493830411976900
57.96550698475775220686	 0.00003654791597945384	 0.19580990461988104223
113.41957503006260310485	 0.00000919418183251294	 0.09836369379888471043


==> pictures/numericalExamples/data/plate_trimmed_straightCut_proj_conforming_p3.txt <==
11.61895003862225017599	 0.00071191626383680044	 0.17761430675488409925
18.73499399519519315049	 0.00001956061437959398	 0.04124137287467487256
32.72613634390714310030	 0.00000115120868940438	 0.01009848310225892887
60.52272300549604011621	 0.00000007161406026512	 0.00251128733117936742
115.99568957508722633065	 0.00000001187845654871	 0.00062698058610682460


==> pictures/numericalExamples/data/plate_trimmed_straightCut_proj_nonconforming_p2.txt <==
9.16515138991167965798	 0.00341776522029231576	 1.58500977594828817985
16.24807680927192166109	 0.00061678178550269691	 0.78384932906865878444
30.19933774108299928685	 0.00014838771267167397	 0.39116939951817120136
57.96550698475775220686	 0.00003667089072500643	 0.19591034275539970233
113.41957503006260310485	 0.00000922501276968374	 0.09841345286188017683


==> pictures/numericalExamples/data/plate_trimmed_straightCut_proj_nonconforming_p3.txt <==
11.61895003862225017599	 0.00071539407074574710	 0.17781191059817061384
18.73499399519519315049	 0.00001955512019242668	 0.04126852576628666641
32.72613634390714310030	 0.00000115404491135569	 0.01010466419222626547
60.52272300549604011621	 0.00000007184299952093	 0.00251280271455687999
115.99568957508722633065	 0.00000001869590110259	 0.00062735792154232654


==> pictures/numericalExamples/data/quarter_annulus_trimmed_straightCut_breitenberger_nonconforming_p2.txt <==
5.47722557505166118830	 0.04606081180460738778	 67.08178637075582173566	 19713303.97322492301464080811
9.16515138991167965798	 0.01839029445860148812	 31.58194913216755139729	 44095152.57296806573867797852
16.24807680927192166109	 0.00260789830493713326	 11.87951956808005782307	 171328090.93444246053695678711
30.19933774108299928685	 0.00040624418936287542	 5.79258675762333474779	 535047878.24783819913864135742
57.96550698475775220686	 0.00009141811479948494	 2.89243933700811739484	 1237479575.95164608955383300781
113.41957503006260310485	 0.00002259556595251499	 1.44602613110963806875	 4442458798.66776943206787109375
224.28553230201899282292	 0.00000603810744405332	 0.72310082786616458606	 22921473564.22053909301757812500


==> pictures/numericalExamples/data/quarter_annulus_trimmed_straightCut_breitenberger_nonconforming_p3.txt <==
7.93725393319377214851	 0.00534514520471659951	 8.45749793454957377037	 206782767.93701162934303283691
11.61895003862225017599	 0.00049182660389871782	 1.29422563277682023397	 164708711.63004487752914428711
18.73499399519519315049	 0.00001214853116594208	 0.25159594975024140995	 110583607.41564482450485229492
32.72613634390714310030	 0.00000250266760608304	 0.07192614888548885810	 348907458.74245035648345947266
60.52272300549604011621	 0.00000229775525835808	 0.03236670895472005399	 1782135028.72097444534301757812
115.99568957508722633065	 0.00000227895843528926	 0.02111992560899064036	 7394570673.32625007629394531250
226.87221072665553833758	 0.00000227752340216532	 0.01603318810607885780	 27128743124.27363967895507812500


==> pictures/numericalExamples/data/quarter_annulus_trimmed_straightCut_josef_nonconforming_p2.txt <==
5.47722557505166118830	 0.02893898750043443976	 52.68638940913016455170	 74696.55450290527369361371
9.16515138991167965798	 0.00632053705677261633	 23.67540050764675285677	 111632.64907643209153320640
16.24807680927192166109	 0.00148829095031277050	 11.62365296794122215829	 248302.17261442888411693275
30.19933774108299928685	 0.00037004740831021721	 5.79129011258618309199	 569026.84421970706898719072
57.96550698475775220686	 0.00009421755951109506	 2.89332578814097596265	 1664481.33177716028876602650
113.41957503006260310485	 0.00002484348232193716	 1.44638997964041893241	 8246812.51461960468441247940
224.28553230201899282292	 0.00000705931343716568	 0.72317252388637665028	 88361316.49314647912979125977


==> pictures/numericalExamples/data/quarter_annulus_trimmed_straightCut_josef_nonconforming_p3.txt <==
7.93725393319377214851	 0.00173328323180671571	 5.87314918769947968968	 836156.05185526749119162560
11.61895003862225017599	 0.00015290915544945730	 1.20821327042264270446	 395757.87363243551226332784
18.73499399519519315049	 0.00004837518717625066	 0.36479956465150864542	 426088.45559356675948947668
32.72613634390714310030	 0.00002336912100098277	 0.14901216555867635716	 717750.10394441604148596525
60.52272300549604011621	 0.00001163835545301259	 0.07221076853929275785	 1623111.51057090237736701965
115.99568957508722633065	 0.00000581704094487505	 0.03653525364379806711	 6832584.98888257052749395370
226.87221072665553833758	 0.00000290877975688992	 0.01872637158681259711	 59325306.55358994752168655396


==> pictures/numericalExamples/data/quarter_annulus_trimmed_straightCut_proj_nonconforming_p2.txt <==
5.47722557505166118830	 0.07582736419537457195	 181.85413055901980783347	 219.37566991367549462666
9.16515138991167965798	 0.01238112292679762610	 36.95460715678954244368	 933.49896594489530343708
16.24807680927192166109	 0.00202537386383543853	 12.22774017781474853450	 10146.63545713412895565853
30.19933774108299928685	 0.00041427566548150082	 5.80990525083032238740	 109611.19630654738284647465
57.96550698475775220686	 0.00009544455988656100	 2.89290484963173089028	 1268459.31166786979883909225
113.41957503006260310485	 0.00002307330507180672	 1.44583152368387679587	 17220287.79264514893293380737
224.28553230201899282292	 0.00000568407108033538	 0.72286773392890224521	 337372649.86005693674087524414


==> pictures/numericalExamples/data/quarter_annulus_trimmed_straightCut_proj_nonconforming_p3.txt <==
7.93725393319377214851	 0.04481057030219733062	 133.50901523275842919247	 2666.03992757550895476015
11.61895003862225017599	 0.00304352526748404495	 11.29549081513571628932	 9710.93586341459922550712
18.73499399519519315049	 0.00017412202112074981	 0.74933471900515224995	 106337.42851868504658341408
32.72613634390714310030	 0.00001029367225617839	 0.07382039461724214380	 1599398.07295331452041864395
60.52272300549604011621	 0.00000062466785726982	 0.01498900994683799968	 29441402.49450169876217842102
115.99568957508722633065	 0.00000003878807341081	 0.00367999499950501588	 815077028.17827844619750976562
226.87221072665553833758	 0.00000001101200164218	 0.00091878262728728444	 30745448033.78162002563476562500


==> pictures/numericalExamples/data/scordelis_singlePatch_p2.txt <==
108.00000000000000000000	 -0.81942084059733366619	 0.02559854174487811648
300.00000000000000000000	 -5.97933849241112191919	 0.18679332819160998636
972.00000000000000000000	 -16.13414904948275463425	 0.50402756129585046807
3468.00000000000000000000	 -29.25904661128917183532	 0.91404671322299979597
13068.00000000000000000000	 -31.80503500040805775484	 0.99358287685452906235
50700.00000000000000000000	 -31.99354519078118386233	 0.99947189717049234048


==> pictures/numericalExamples/data/scordelis_singlePatch_p3.txt <==
147.00000000000000000000	 -14.61431650787031522043	 0.45654829931695167788
363.00000000000000000000	 -18.86691387610762760119	 0.58939858315355231344
1083.00000000000000000000	 -31.00480949455175405660	 0.96858399349436685721
3675.00000000000000000000	 -31.99612688741383337288	 0.99955254885244770868
13467.00000000000000000000	 -32.01024290384256687503	 0.99999353035782279076
51483.00000000000000000000	 -32.01045442826805498271	 1.00000013833820067255


==> pictures/numericalExamples/data/scordelis_sixPatches_breitenberger_nonconforming_p2_noConstraint.txt <==
288.00000000000000000000	 -2.21438704243037776109	 0.06917700446043019424	 1.96189043299999998915
648.00000000000000000000	 -7.07257171836972453605	 0.22094571361445167201	 3.96173799399999992943
1800.00000000000000000000	 -10.57903207299706949129	 0.33048682767649534275	 8.12615510300000032373
5832.00000000000000000000	 -14.20694118711188913551	 0.44382197648305132809	 16.53522447900000003074
20808.00000000000000000000	 -27.64296812184110052613	 0.86356074725101028555	 33.29519545899999855010


==> pictures/numericalExamples/data/scordelis_sixPatches_breitenberger_nonconforming_p3_noConstraint.txt <==
450.00000000000000000000	 -28.22407585030306620411	 0.88171443545164362998	 6.31982112299999965188
882.00000000000000000000	 -29.61755139217268606444	 0.92524633025067404279	 13.91184905399999927056
2178.00000000000000000000	 -30.93155887762527100904	 0.96629565899964764419	 29.02547248200000140628
6498.00000000000000000000	 -31.24098214467404588390	 0.97596197943715401468	 59.36520224699999914719
22050.00000000000000000000	 -32.00570118980404288322	 0.99985164812753468677	 120.38278663100000187569


==> pictures/numericalExamples/data/scordelis_sixPatches_breitenberger_nonconforming_p4_noConstraint.txt <==
648.00000000000000000000	 -29.55285274054545396893	 0.92322515742657340621	 16.52011022599999989779
1152.00000000000000000000	 -30.96159739730081383868	 0.96723405629414194173	 38.19619397200000321391
2592.00000000000000000000	 -31.68702033664961703607	 0.98989612256777448351	 79.43056625699999528933
7200.00000000000000000000	 -32.00277822115783976642	 0.99976033517672635575	 169.66271468700000468743
23328.00000000000000000000	 -32.01535899578687605072	 1.00015335603800870068	 340.25300585500002625849


==> pictures/numericalExamples/data/scordelis_sixPatches_josef_nonconforming_p2_noConstraint.txt <==
288.00000000000000000000	 -3.10249256138808382488	 0.09692124170038483866	 2.96284302900000007241
648.00000000000000000000	 -9.94007074038738558386	 0.31052580455405615067	 4.34789938700000000438
1800.00000000000000000000	 -22.15402845727901137707	 0.69208737950509946479	 8.08656324300000051153
5832.00000000000000000000	 -30.44320327912391022096	 0.95103952862655516398	 17.38267611299999870766
20808.00000000000000000000	 -31.82496832916564954985	 0.99420559002343456001	 34.40235358999999704110


==> pictures/numericalExamples/data/scordelis_sixPatches_josef_nonconforming_p3_noConstraint.txt <==
450.00000000000000000000	 -28.59288601229489401589	 0.89323599050606583560	 6.23949192400000018921
882.00000000000000000000	 -29.85556755129168493568	 0.93268190704259656965	 13.72810789799999930949
2178.00000000000000000000	 -31.68820757472370175378	 0.98993321164568770509	 28.74278439800000128912
6498.00000000000000000000	 -32.00101332484297245173	 0.99970520017191177864	 58.67158984499999974105
22050.00000000000000000000	 -32.01093575665478141445	 1.00001517493989555696	 118.37113159099999393220


==> pictures/numericalExamples/data/scordelis_sixPatches_josef_nonconforming_p4_noConstraint.txt <==
648.00000000000000000000	 -29.63310819122852279861	 0.92573232151464679429	 16.98392089600000076643
1152.00000000000000000000	 -31.77245461076924470945	 0.99256507205519595161	 38.34952070899999654330
2592.00000000000000000000	 -32.00824984956106078471	 0.99993126774416052349	 80.82006017300000166870
7200.00000000000000000000	 -32.01152626583759541745	 1.00003362232763359785	 165.00135350599998673715
23328.00000000000000000000	 -32.01100796220854505236	 1.00001743062682790786	 339.85785772399998450055


==> pictures/numericalExamples/data/scordelis_sixPatches_proj_nonconforming_p2_noConstraint.txt <==
288.00000000000000000000	 -14.35127412261965673679	 0.44833090826963251097	 2.17567912099999993814
648.00000000000000000000	 -12.01673593449278776291	 0.37540040625773107852	 1.01353131599999990442
1800.00000000000000000000	 -24.54467227361622505555	 0.76677061002317137284	 1.46758908699999990333
5832.00000000000000000000	 -31.32232738175107300549	 0.97850318823231396959	 2.60844962700000015943
20808.00000000000000000000	 -31.95989273656073592633	 0.99842060128991427792	 4.59055463999999968649


==> pictures/numericalExamples/data/scordelis_sixPatches_proj_nonconforming_p3_noConstraint.txt <==
450.00000000000000000000	 -30.53244633763983273411	 0.95382746377010740879	 0.80223501299999999681
882.00000000000000000000	 -30.12944149098591850588	 0.94123767366550359359	 1.15946836900000005421
2178.00000000000000000000	 -31.93625147879517101046	 0.99768205316686187079	 2.01551602199999990717
6498.00000000000000000000	 -32.00997927268036136184	 0.99998529457350215921	 3.64515840500000010138
22050.00000000000000000000	 -32.01061832189883205046	 1.00000525834216125176	 7.27893073099999998732


==> pictures/numericalExamples/data/scordelis_sixPatches_proj_nonconforming_p4_noConstraint.txt <==
648.00000000000000000000	 -30.01815768750421398181	 0.93776119009586600406	 1.00847616000000006586
1152.00000000000000000000	 -31.84882944216180788999	 0.99495100637953570732	 1.65375218200000007052
2592.00000000000000000000	 -32.01077143764548083027	 1.00001004164719597966	 2.94436972600000013145
7200.00000000000000000000	 -32.01064925352991963337	 1.00000622464007604684	 5.93806911300000006548
23328.00000000000000000000	 -32.01003032537936121571	 0.99998688944951918955	 10.81074170900000019913


==> pictures/numericalExamples/data/shell_fourPatches_curved_breitenberger_nonconforming_p2.txt <==
13.85640646055101754541	 0.90586596292112175899	 4.42966498254638896270	 26.54665783691273617251
20.78460969082652809448	 0.74631090119510223868	 3.63372428478329601020	 22.83231722812812947154
34.64101615137754919260	 0.69425122637602953990	 3.28385356973152742199	 18.43942844399296276947
62.35382907247958428343	 0.66834400701032314895	 3.10001080642512905072	 15.95652823001488940236
117.77945491468365446508	 0.53700859135018896851	 2.44246095385058392679	 12.43633264078943945208


==> pictures/numericalExamples/data/shell_fourPatches_curved_breitenberger_nonconforming_p3.txt <==
17.32050807568877459630	 0.65138488861612675596	 3.17791780799991840922	 20.27989786861522247818
24.24871130596428159265	 0.59665109875312427601	 2.83753923948721320514	 16.59676432318212491168
38.10511776651529913806	 0.53372913406222255439	 2.51529936634132234019	 13.83923614104261368141
65.81793068761733422889	 0.33195242367530064520	 1.61801280383851175948	 10.21661705389706931157
121.24355652982140441054	 0.24560080972951692235	 1.23171499325873701203	 8.09406990041192386798


==> pictures/numericalExamples/data/shell_fourPatches_curved_breitenberger_nonconforming_p4.txt <==
20.78460969082652809448	 0.08760896647176734386	 0.52004813065581101394	 4.67853164767261464618
27.71281292110203509083	 0.08372517773527277107	 0.48291795693706468517	 3.80620502680306982413
41.56921938165305618895	 0.04929297165861668689	 0.31112193820568967428	 2.55851499986714348012
69.28203230275509838521	 0.02397898830931804656	 0.12325794462739406154	 1.11053369285242164999
124.70765814495916856686	 0.05828273207731150124	 0.14484105263616539605	 0.43798077532485202301


==> pictures/numericalExamples/data/shell_fourPatches_curved_josef_nonconforming_p2.txt <==
13.85640646055101754541	 0.70494776609329379280	 3.49364443335718988237	 23.40809088002797366812
20.78460969082652809448	 0.48671457632738812649	 2.33255477162744107034	 15.00513098792550792382
34.64101615137754919260	 0.31642428690676693837	 1.52146426921916266828	 9.68847915942203741224
62.35382907247958428343	 0.11403880197893953574	 0.56749697578906821427	 4.35811164808533391124
117.77945491468365446508	 0.02104934354487921974	 0.11138837171028513617	 1.48129823302672303242


==> pictures/numericalExamples/data/shell_fourPatches_curved_josef_nonconforming_p3.txt <==
17.32050807568877459630	 0.37030660155261913014	 1.80879054486263424195	 12.01357803324772532960
24.24871130596428159265	 0.20157662391453831652	 1.00678907800777950321	 6.75329963890335527310
38.10511776651529913806	 0.02420834521101676226	 0.14577750136647260604	 1.29485601379735015826
65.81793068761733422889	 0.00094629219890421813	 0.00683225279446583820	 0.11945547599302223929
121.24355652982140441054	 0.00005999430416652624	 0.00030052999407747128	 0.02410570101610353538


==> pictures/numericalExamples/data/shell_fourPatches_curved_josef_nonconforming_p4.txt <==
20.78460969082652809448	 0.02314792761632416401	 0.19983970687180235837	 3.11517794031803862964
27.71281292110203509083	 0.01059489034651275516	 0.08862494002988191566	 1.08498593857830738507
41.56921938165305618895	 0.00061790058760872947	 0.00601448351360940603	 0.09772137847761308560
69.28203230275509838521	 0.00012168255973756728	 0.00051894519232087931	 0.00913305878515247201
124.70765814495916856686	 0.00006138516591278550	 0.00025410643817933579	 0.00599777018249675331


==> pictures/numericalExamples/data/shell_fourPatches_curved_proj_nonconforming_p2.txt <==
13.85640646055101754541	 0.52024222744006143326	 3.08601677779198757534	 25.23073388781909898171
20.78460969082652809448	 0.09604402842428373666	 0.63595969867949175836	 11.38116859162611937961
34.64101615137754919260	 0.02314250511449214912	 0.15070996623659010938	 5.43856719655250397949
62.35382907247958428343	 0.00586633012532771121	 0.03753842210312613448	 2.67482820103562346503
117.77945491468365446508	 0.00148515005041113444	 0.00941324796185081039	 1.32900779008296709982


==> pictures/numericalExamples/data/shell_fourPatches_curved_proj_nonconforming_p2_expP.txt <==
13.85640646055101754541	 0.63339322307565470993	 3.31774468315117143646	 25.30442412488133641091
20.78460969082652809448	 0.15075232216918504902	 0.76335540735671603141	 11.65941226953548515155
34.64101615137754919260	 0.03851774603071248665	 0.18565895780659136260	 5.52438794827293477852
62.35382907247958428343	 0.00988328121469728323	 0.04664323624175875649	 2.69745109417368533755
117.77945491468365446508	 0.00250936828966905967	 0.01174512488286801395	 1.33660204342015553891


==> pictures/numericalExamples/data/shell_fourPatches_curved_proj_nonconforming_p2_expPmin1.txt <==
13.85640646055101754541	 0.85430791548795559365	 3.81831104762849138368	 26.04020923597753878198
20.78460969082652809448	 0.42788418257792881771	 1.68171170439260686535	 14.04137541514154108313
34.64101615137754919260	 0.23476924894311668179	 0.91566499822475744264	 7.61309307046942773667
62.35382907247958428343	 0.12610444723310648696	 0.49952914224413424993	 4.12941979693180094557
117.77945491468365446508	 0.06573379312900583249	 0.26360304572246812116	 2.32268745948991606198


==> pictures/numericalExamples/data/shell_fourPatches_curved_proj_nonconforming_p3.txt <==
17.32050807568877459630	 0.12677109256280516547	 0.59340029593399279406	 6.21692479002276954247
24.24871130596428159265	 0.01124353168326507578	 0.10362445023444154246	 2.23182048388658405003
38.10511776651529913806	 0.00077414595722114063	 0.01083509495995512231	 0.49356733516115858240
65.81793068761733422889	 0.00005153325350130053	 0.00124474204990214304	 0.11604326305803214225
121.24355652982140441054	 0.00000330279008597552	 0.00015268981769589007	 0.02842616775601897530


==> pictures/numericalExamples/data/shell_fourPatches_curved_proj_nonconforming_p3_expP.txt <==
17.32050807568877459630	 0.23059250551240975668	 0.94562628403421411516	 7.19396509461456457046
24.24871130596428159265	 0.03714192953490584592	 0.17616905939782623314	 2.34473776439353231993
38.10511776651529913806	 0.00525487969430336703	 0.02366364667303355943	 0.50699962233434170411
65.81793068761733422889	 0.00070054886317759738	 0.00309330853639188177	 0.11698105160092703292
121.24355652982140441054	 0.00009045569730530486	 0.00039731270707502237	 0.02842616422144466498


==> pictures/numericalExamples/data/shell_fourPatches_curved_proj_nonconforming_p3_expPmin1.txt <==
17.32050807568877459630	 0.41029573232672311711	 1.58086470994074668184	 9.41458572475868393781
24.24871130596428159265	 0.13058613347949221684	 0.52727851620790577858	 3.57176806740865782075
38.10511776651529913806	 0.03675586346503158935	 0.14863277323781035055	 1.04277450703139651367
65.81793068761733422889	 0.00968562103072984244	 0.03935483858114009054	 0.33344930488143509351
121.24355652982140441054	 0.00247988349499968100	 0.01010920419166216021	 0.13165081246168419682


==> pictures/numericalExamples/data/shell_fourPatches_curved_proj_nonconforming_p4.txt <==
20.78460969082652809448	 0.06826006464101362636	 0.36699577336023020413	 4.84658631166778874899
27.71281292110203509083	 0.00292810722753718364	 0.02065577229670138848	 0.50102033777047361163
41.56921938165305618895	 0.00010893978704161110	 0.00108513838868158933	 0.04871855297881421548
69.28203230275509838521	 0.00000372636247145173	 0.00006179672878975026	 0.00567216467629917415
124.70765814495916856686	 0.00000707845872260254	 0.00001915170051073115	 0.00070662234836737755


==> pictures/numericalExamples/data/shell_fourPatches_curved_proj_nonconforming_p4_expP.txt <==
20.78460969082652809448	 0.12570742487501140872	 0.55933678719833801463	 5.27055258731260067862
27.71281292110203509083	 0.01032906606734555754	 0.04523836311906814789	 0.57133582800114079969
41.56921938165305618895	 0.00075040560608766725	 0.00320668939654302192	 0.05482229303598249587
69.28203230275509838521	 0.00005080143690617854	 0.00021499942799208844	 0.00618630349189403655
124.70765814495916856686	 0.00000350169736817181	 0.00001424197509009511	 0.00075499561253742113


==> pictures/numericalExamples/data/shell_fourPatches_curved_proj_nonconforming_p4_expPmin1.txt <==
20.78460969082652809448	 0.23073083190681781263	 0.94102957716111046427	 6.52575338782845282282
27.71281292110203509083	 0.03733126402564673069	 0.15151208779394073622	 1.07554628090286263919
41.56921938165305618895	 0.00528573249265117551	 0.02147957234061094456	 0.17274310699325642893
69.28203230275509838521	 0.00070266203019667833	 0.00285998946419195902	 0.03278717819593655186
124.70765814495916856686	 0.00009058753017765807	 0.00036929365454818521	 0.00726700715073683081


==> pictures/numericalExamples/data/shell_threePatches_trimmed_curved_breitenberger_nonconforming_p2_t005.txt <==
10.09950493836207741083	 0.07924843838818770858	 0.46586868163893224715	 4.51268564148823347892
17.83255450012700649154	 0.04058158448765810528	 0.25895184346611155313	 3.07358510544874752313
32.21800738717402623479	 0.02527352532235254551	 0.18386150684418020584	 2.36297349740798834361
60.37383539249432118368	 0.01873179442726466762	 0.14687512427947010951	 1.88771034271460691478
116.93587986584785198829	 0.01402282881041577202	 0.10496688500545840739	 1.40851541582128736430


==> pictures/numericalExamples/data/shell_threePatches_trimmed_curved_breitenberger_nonconforming_p2_t01.txt <==
10.09950493836207741083	 0.07925009565512709797	 0.46587446975166374452	 4.51268480528963689125
17.83255450012700649154	 0.03751975761480937088	 0.24410224731210375393	 3.00057669698655304913
32.21800738717402623479	 0.02450128531696959405	 0.17909271178170393934	 2.32027288355578908963
60.37383539249432118368	 0.01800832631324340849	 0.13936311806132958835	 1.81996221020126625056
116.93587986584785198829	 0.01297147886964606853	 0.09369085326473131081	 1.26951697782465089404


==> pictures/numericalExamples/data/shell_threePatches_trimmed_curved_breitenberger_nonconforming_p2_t05.txt <==
10.09950493836207741083	 0.07924677834120631703	 0.46585374945021040816	 4.51251754283549377789
17.83255450012700649154	 0.03524914796081718427	 0.23166663398661765938	 2.90382995662783249813
32.21800738717402623479	 0.02172362209659111851	 0.15619826177344012241	 2.09520760072342460134
60.37383539249432118368	 0.01472958704035986707	 0.10459872083178785307	 1.44190644598466177762
116.93587986584785198829	 0.00544716289643952262	 0.03627577240158533917	 0.66064859011246446219


==> pictures/numericalExamples/data/shell_threePatches_trimmed_curved_breitenberger_nonconforming_p2_t5.txt <==
10.09950493836207741083	 0.07842633299023288318	 0.46072451904291722435	 4.47354172024143270647
17.83255450012700649154	 0.01757072539099286540	 0.10655396548226908626	 2.02551754782861870297
32.21800738717402623479	 0.00426806747736407834	 0.02597421366617655089	 0.98535834957621981633
60.37383539249432118368	 0.00127784791740152641	 0.00745194680501061815	 0.48717749991431713585
116.93587986584785198829	 0.00028625439569569415	 0.00178148647262255490	 0.24469752877483835762


==> pictures/numericalExamples/data/shell_threePatches_trimmed_curved_breitenberger_nonconforming_p3_t005.txt <==
13.07669683062202103940	 0.04397797520872799570	 0.28994747386265606881	 3.08775891170913885375
20.78460969082652809448	 0.02688423642898532528	 0.20122094094498335637	 2.34062153712936682481
35.19943181359608530556	 0.01620797899327747552	 0.12538114264101621331	 1.55690637927483144232
63.45076831686122176279	 0.00648499539108666166	 0.04486503128585968281	 0.58623280313343029135
120.02499739637572417905	 0.00027380619436965652	 0.00339644364002145236	 0.10034171056609282602


==> pictures/numericalExamples/data/shell_threePatches_trimmed_curved_breitenberger_nonconforming_p3_t01.txt <==
13.07669683062202103940	 0.03833137336401166995	 0.26262472714931944795	 2.89611436543501321594
20.78460969082652809448	 0.02364707223670684325	 0.18214261957160929328	 2.14898373430938516293
35.19943181359608530556	 0.01364321520145694161	 0.09551742403657481617	 1.16002030578159209817
63.45076831686122176279	 0.00167292480202843163	 0.01125613095558552178	 0.19426377823757368102
120.02499739637572417905	 0.00011710647961505524	 0.00165619824340273612	 0.05099476187992160736


==> pictures/numericalExamples/data/shell_threePatches_trimmed_curved_breitenberger_nonconforming_p3_t05.txt <==
13.07669683062202103940	 0.03387358388284632260	 0.22961205389823258205	 2.55450454012623406896
20.78460969082652809448	 0.01092489803705035990	 0.07881804958195424982	 0.95473386660980252838
35.19943181359608530556	 0.00083149869907806265	 0.00654674973924809344	 0.12006215365192884903
63.45076831686122176279	 0.00005684308073249859	 0.00083733660750086238	 0.03287784416201294801
120.02499739637572417905	 0.00001132405302159585	 0.00029660916729308426	 0.01317692628034637138


==> pictures/numericalExamples/data/shell_threePatches_trimmed_curved_breitenberger_nonconforming_p3_t5.txt <==
13.07669683062202103940	 0.00655493911242942522	 0.05111017866618453032	 0.75077638687161862840
20.78460969082652809448	 0.00044902144583059691	 0.00810637370562021162	 0.19219680875458580727
35.19943181359608530556	 0.00002695104122771387	 0.00087715679279962654	 0.04475390017298096906
63.45076831686122176279	 0.00002144475495662731	 0.00014713916346192831	 0.01130046840593809665
120.02499739637572417905	 0.00002170594815816754	 0.00010322877317990654	 0.00406008277376656602


==> pictures/numericalExamples/data/shell_threePatches_trimmed_curved_josef_nonconforming_p2_t005.txt <==
10.09950493836207741083	 0.07922725354252117824	 0.46573079869377376205	 4.51155765691567545161
17.83255450012700649154	 0.03359706872826723201	 0.22053247120713462270	 2.81357136563652465711
32.21800738717402623479	 0.01794811647495292428	 0.13287578813859873827	 1.86962334168434551884
60.37383539249432118368	 0.01107009265931948108	 0.08567837421974304479	 1.26648868358144728319
116.93587986584785198829	 0.00687965760194911204	 0.05441489215331325041	 0.89066506415661639284


==> pictures/numericalExamples/data/shell_threePatches_trimmed_curved_josef_nonconforming_p2_t01.txt <==
10.09950493836207741083	 0.07921981053341725643	 0.46568086604993857991	 4.51115824962530620468
17.83255450012700649154	 0.03264643567826649995	 0.21401495076462892508	 2.76434628117698899530
32.21800738717402623479	 0.01604982532597434494	 0.11977031611366598107	 1.72763878420332317454
60.37383539249432118368	 0.00975523045177890090	 0.07345106731565480274	 1.08052344329726501826
116.93587986584785198829	 0.00547070833123651772	 0.04428593431985194950	 0.75035710742063932432


==> pictures/numericalExamples/data/shell_threePatches_trimmed_curved_josef_nonconforming_p2_t05.txt <==
10.09950493836207741083	 0.07915934789391906867	 0.46528504985988733411	 4.50792458380304328358
17.83255450012700649154	 0.02809629043027539116	 0.18125896113569842094	 2.51391471124070831067
32.21800738717402623479	 0.01065297858154982263	 0.07669248023605654274	 1.28736966592871082682
60.37383539249432118368	 0.00366310050435063794	 0.02645406979426710367	 0.58100968686537102226
116.93587986584785198829	 0.00142470694627191215	 0.01222259819289777880	 0.36831794964858549646


==> pictures/numericalExamples/data/shell_threePatches_trimmed_curved_josef_nonconforming_p2_t5.txt <==
10.09950493836207741083	 0.07895875496625065493	 0.46399445864586291721	 4.49786833007946995622
17.83255450012700649154	 0.02037273715121212803	 0.12411911439225488396	 2.13034597130840719359
32.21800738717402623479	 0.00454987192959997559	 0.02786314959447574666	 0.99572544854157984950
60.37383539249432118368	 0.00119519716093296688	 0.00706693921817390207	 0.48471182431269910218
116.93587986584785198829	 0.00043358980291991725	 0.00335020448440798146	 0.27376390536935063524


==> pictures/numericalExamples/data/shell_threePatches_trimmed_curved_josef_nonconforming_p3_t005.txt <==
13.07669683062202103940	 0.02781489024710832175	 0.20189565631956854497	 2.31285830049435769951
20.78460969082652809448	 0.01171833725204967855	 0.09190052004945169217	 1.12819612474500563515
35.19943181359608530556	 0.00354585739166896801	 0.02923831377793047193	 0.44910406318650153423
63.45076831686122176279	 0.00077584521548406434	 0.00666281286208680011	 0.11238868597136873750
120.02499739637572417905	 0.00007712606352263556	 0.00071201738422087886	 0.02112719238746424075


==> pictures/numericalExamples/data/shell_threePatches_trimmed_curved_josef_nonconforming_p3_t01.txt <==
13.07669683062202103940	 0.02703690371721204078	 0.19625621065269052701	 2.26306321503375551529
20.78460969082652809448	 0.00968636431148441925	 0.07498022534229505098	 0.89525913990384187180
35.19943181359608530556	 0.00257716523001227330	 0.02105712675958602842	 0.33429570334280439559
63.45076831686122176279	 0.00031164743019793150	 0.00289537578573895388	 0.05721609216493175887
120.02499739637572417905	 0.00001997855550295918	 0.00021933000828463568	 0.00997575838829144190


==> pictures/numericalExamples/data/shell_threePatches_trimmed_curved_josef_nonconforming_p3_t05.txt <==
13.07669683062202103940	 0.02450779653911454650	 0.17250605890086292971	 2.01886654694888623141
20.78460969082652809448	 0.00395172391708317316	 0.03686829269597383801	 0.47217830676117750199
35.19943181359608530556	 0.00046311784825266221	 0.00470439709500409912	 0.09428956365834374742
63.45076831686122176279	 0.00001966360365300084	 0.00027142149947097645	 0.01374717756026570814
120.02499739637572417905	 0.00000088736126990768	 0.00002621406723138569	 0.00384806753088074880


==> pictures/numericalExamples/data/shell_threePatches_trimmed_curved_josef_nonconforming_p3_t5.txt <==
13.07669683062202103940	 0.00992351891645354423	 0.06524523167825767300	 0.91177868331109723776
20.78460969082652809448	 0.00077748972313223294	 0.01053336745503224807	 0.21878095372411973663
35.19943181359608530556	 0.00002481039753757625	 0.00088728277477691589	 0.04518626135844912989
63.45076831686122176279	 0.00000139746134731765	 0.00010644379603441481	 0.01096505532815635064
120.02499739637572417905	 0.00000020188611067535	 0.00001473086662491127	 0.00284034445622610493


==> pictures/numericalExamples/data/shell_threePatches_trimmed_curved_proj_nonconforming_p2_t005.txt <==
10.09950493836207741083	 0.04674280660955025535	 0.35254186564252554259	 3.88031831942186844486
17.83255450012700649154	 0.01284167405291004524	 0.08677432755636582673	 1.94156544312530177088
32.21800738717402623479	 0.00338472820776891887	 0.02172990906793478491	 0.95220556968532055198
60.37383539249432118368	 0.00088016468067970868	 0.00552251431580326208	 0.47628905635689677833
116.93587986584785198829	 0.00022666531357616436	 0.00139999456677321939	 0.23901733108827538654


==> pictures/numericalExamples/data/shell_threePatches_trimmed_curved_proj_nonconforming_p2_t01.txt <==
10.09950493836207741083	 0.04673531847819317048	 0.35253828269076054047	 3.88032921643242012522
17.83255450012700649154	 0.01282473112642085189	 0.08667759826878281004	 1.94104387535264777398
32.21800738717402623479	 0.00338440134804430387	 0.02172851737556891552	 0.95217408927416935516
60.37383539249432118368	 0.00088014960534957428	 0.00552247596475799463	 0.47628749193854363897
116.93587986584785198829	 0.00022666031619252263	 0.00139999015747516165	 0.23901687384456379859


==> pictures/numericalExamples/data/shell_threePatches_trimmed_curved_proj_nonconforming_p2_t05.txt <==
10.09950493836207741083	 0.04649701270510041284	 0.35242798780046924456	 3.88068427597102871829
17.83255450012700649154	 0.01261856271514465860	 0.08576875146490602064	 1.93838410969913899073
32.21800738717402623479	 0.00337786693153026068	 0.02170860311407070073	 0.95178950470287537744
60.37383539249432118368	 0.00087970569618051194	 0.00552163133883167533	 0.47625676154852814026
116.93587986584785198829	 0.00022660238207788255	 0.00139984292455980837	 0.23900655985003046999


==> pictures/numericalExamples/data/shell_threePatches_trimmed_curved_proj_nonconforming_p2_t5.txt <==
10.09950493836207741083	 0.03955453033412657804	 0.38070068051815814103	 3.97535051214309476109
17.83255450012700649154	 0.01055340175947216790	 0.08541567126292376466	 1.93838090856830946862
32.21800738717402623479	 0.00311788802128040244	 0.02162257288777843373	 0.95122733614257903856
60.37383539249432118368	 0.00084698134785250322	 0.00550685728719881810	 0.47617930841994238200
116.93587986584785198829	 0.00022238994908465725	 0.00139727657337839622	 0.23897037192893325064


==> pictures/numericalExamples/data/shell_threePatches_trimmed_curved_proj_nonconforming_p3_t005.txt <==
13.07669683062202103940	 0.01231089238792939210	 0.08583867098263746331	 0.79134361377375428415
20.78460969082652809448	 0.00081065948916371868	 0.00951913875381961774	 0.19416589125860711507
35.19943181359608530556	 0.00004904541876400931	 0.00091541705322091983	 0.04425815822033844771
63.45076831686122176279	 0.00000314323859811058	 0.00010545753226999910	 0.01081390024425408873
120.02499739637572417905	 0.00000251842453221282	 0.00001622284010908365	 0.00269483389781292274


==> pictures/numericalExamples/data/shell_threePatches_trimmed_curved_proj_nonconforming_p3_t01.txt <==
13.07669683062202103940	 0.01231096614750340490	 0.08583800246602324435	 0.79134496624879357984
20.78460969082652809448	 0.00081065403358356405	 0.00951880952318685108	 0.19415071691955712585
35.19943181359608530556	 0.00004904304351373425	 0.00091541514648619030	 0.04425815012514604935
63.45076831686122176279	 0.00000302865532326885	 0.00010542416181542800	 0.01081389780483258192
120.02499739637572417905	 0.00000022710316321975	 0.00001290438499896276	 0.00269454886987538804


==> pictures/numericalExamples/data/shell_threePatches_trimmed_curved_proj_nonconforming_p3_t05.txt <==
13.07669683062202103940	 0.01231422514284944564	 0.08581913080301153962	 0.79139359279881671405
20.78460969082652809448	 0.00081051921675662968	 0.00951002486684553519	 0.19375435956945835647
35.19943181359608530556	 0.00004903021719883178	 0.00091538908945409242	 0.04425786428695836772
63.45076831686122176279	 0.00000304547628735742	 0.00010542893920501074	 0.01081386787219736773
120.02499739637572417905	 0.00000016709873032591	 0.00001286857967019169	 0.00269452864098689666


==> pictures/numericalExamples/data/shell_threePatches_trimmed_curved_proj_nonconforming_p3_t5.txt <==
13.07669683062202103940	 0.01952845503256027751	 0.10538218873304446010	 0.83795049216796635427
20.78460969082652809448	 0.00121878734245798692	 0.01019974538545975751	 0.19285475119878336958
35.19943181359608530556	 0.00007530440278807288	 0.00094861981954400996	 0.04438911232986652439
63.45076831686122176279	 0.00000469516253711259	 0.00010664816861445523	 0.01082804377776956130
120.02499739637572417905	 0.00000029299802007188	 0.00001291175947896544	 0.00269658055217091670


==> pictures/numericalExamples/data/shell_threePatches_trimmed_straightCut_breitenberger_nonconforming_p2.txt <==
6.92820323027550877271	 0.08338035875951081699	 0.46482518341686851482	 4.56407377681980541695
11.74734012447073006058	 0.05031475057314747229	 0.31215531020093767456	 3.54434901115813660866
20.78460969082652809448	 0.03241492869341522365	 0.22447319774797777625	 2.73263877080421391241
38.88444419044716227063	 0.02654139649816567026	 0.20012277423530536180	 2.36707535587252460019
74.61903242471052521978	 0.02336448565357472293	 0.18060353366287940080	 2.07548441412062656397
146.31472926537506396016	 0.01706980577243014455	 0.11096338587287640776	 1.23259073009763797657


==> pictures/numericalExamples/data/shell_threePatches_trimmed_straightCut_breitenberger_nonconforming_p2_t05.txt <==
6.92820323027550877271	 0.08337856893398103153	 0.46481912939576247590	 4.56407376426739297415
11.74734012447073006058	 0.05013054171352925026	 0.31059625611245417209	 3.53042942183714236748
20.78460969082652809448	 0.02937680104267396952	 0.18954233235550560499	 2.35561350437506655808
38.88444419044716227063	 0.01383238919359307262	 0.08672313905282205693	 1.13050068151298810371
74.61903242471052521978	 0.00207103150029433686	 0.01361942607747739648	 0.38192889006605501567
146.31472926537506396016	 0.00017418445851283414	 0.00100164763471096742	 0.17392325601067276653


==> pictures/numericalExamples/data/shell_threePatches_trimmed_straightCut_breitenberger_nonconforming_p2_t5.txt <==
6.92820323027550877271	 0.08337321294082715439	 0.46481135601854300932	 4.56407230121322271543
11.74734012447073006058	 0.04991707475601111360	 0.28150655121012252424	 3.22479925076181528354
20.78460969082652809448	 0.00947833376443870008	 0.05645838667027958807	 1.46508934051852968139
38.88444419044716227063	 0.00205349500365263225	 0.01259602129695665956	 0.70222310416015198964
74.61903242471052521978	 0.00047894179803527082	 0.00301533967678876014	 0.34656309409534924448
146.31472926537506396016	 0.00011393519948237821	 0.00074593739469236355	 0.17313721541856250119


==> pictures/numericalExamples/data/shell_threePatches_trimmed_straightCut_breitenberger_nonconforming_p3.txt <==
9.94987437106619942995	 0.03757659125433338715	 0.26531465446499863381	 2.94295539032966280146
14.69693845669906906437	 0.02785982490982214302	 0.20842672376867313333	 2.46905331445135534096
23.68543856465402086542	 0.02507377149304475944	 0.19386168988223828613	 2.24624760104992571286
41.78516483155235761160	 0.02352342381250683082	 0.15667921940033116557	 1.70902331907777771391
77.51773990513397905033	 0.00443846709332603243	 0.02774392909363370893	 0.28324057828684723326
149.21796138535066233999	 0.00628793324198196907	 0.02489570886730436278	 0.10319055329133718091


==> pictures/numericalExamples/data/shell_threePatches_trimmed_straightCut_breitenberger_nonconforming_p3_t05.txt <==
9.94987437106619942995	 0.03753920783229643815	 0.26486494800202969868	 2.93759702347857309945
14.69693845669906906437	 0.02621295219507006891	 0.17963517507789236727	 2.08903612150753925647
23.68543856465402086542	 0.01123494486865729385	 0.07288545797538525939	 0.76549853888324326245
41.78516483155235761160	 0.00045062765476848568	 0.00344839064682727790	 0.04821085608526860106
77.51773990513397905033	 0.00001018654420952709	 0.00008058590227317924	 0.00662784766692207927
149.21796138535066233999	 0.00000582256409930262	 0.00002341395166195022	 0.00164173188077149524


==> pictures/numericalExamples/data/shell_threePatches_trimmed_straightCut_breitenberger_nonconforming_p3_t5.txt <==
9.94987437106619942995	 0.04183290344355123508	 0.24392525568169623473	 2.51546524919001734943
14.69693845669906906437	 0.00282558433066732850	 0.02925870364408113267	 0.48391310681702687235
23.68543856465402086542	 0.00021509693717941956	 0.00439090697932416254	 0.11733698178294892089
41.78516483155235761160	 0.00001715792839554218	 0.00047164248038400892	 0.02705521051307056835
77.51773990513397905033	 0.00001547814198617545	 0.00008452309886270069	 0.00651936439081269355
149.21796138535066233999	 0.00001554606870971499	 0.00006456202977738285	 0.00165112605599848704


==> pictures/numericalExamples/data/shell_threePatches_trimmed_straightCut_josef_nonconforming_p2.txt <==
6.92820323027550877271	 0.08318103802578259709	 0.46384797121464133030	 4.56270281163020463566
11.74734012447073006058	 0.04966742573488139995	 0.30896839719647406497	 3.50924170131015999985
20.78460969082652809448	 0.03185708807336904563	 0.22162157271356827670	 2.69701105913640626355
38.88444419044716227063	 0.02571486976472126332	 0.19506482147738335442	 2.30164561095366027033
74.61903242471052521978	 0.02211996832215806785	 0.16929444489609787872	 1.92080316149193386366
146.31472926537506396016	 0.01333814273910008050	 0.08959065624417629492	 0.99581915846280188997


==> pictures/numericalExamples/data/shell_threePatches_trimmed_straightCut_josef_nonconforming_p2_t05.txt <==
6.92820323027550877271	 0.08318101691982733581	 0.46384791758911148030	 4.56270262256596126349
11.74734012447073006058	 0.04945556371676704949	 0.30704197746255607049	 3.49146118682982864456
20.78460969082652809448	 0.02818724081055008074	 0.18701080544448531184	 2.33908268537602559434
38.88444419044716227063	 0.01532933220835677735	 0.10094509526505945907	 1.24006294311339493319
74.61903242471052521978	 0.00428626422052223906	 0.02881175757815215149	 0.44817086451953414006
146.31472926537506396016	 0.00041602088663537652	 0.00253682490592182066	 0.17588106209795711932


==> pictures/numericalExamples/data/shell_threePatches_trimmed_straightCut_josef_nonconforming_p2_t5.txt <==
6.92820323027550877271	 0.08317942960937596553	 0.46384487835538595890	 4.56269164499324997308
11.74734012447073006058	 0.04844295777645774015	 0.28007716867166138064	 3.22389794809692187272
20.78460969082652809448	 0.01066579176265547782	 0.06098975996737321381	 1.47552279697015475968
38.88444419044716227063	 0.00236719993322295243	 0.01387901496437363678	 0.71118088116615818528
74.61903242471052521978	 0.00052867995890775691	 0.00318376845693578350	 0.34931773318087838698
146.31472926537506396016	 0.00012303220028099890	 0.00076034791501368773	 0.17340237460446811246


==> pictures/numericalExamples/data/shell_threePatches_trimmed_straightCut_josef_nonconforming_p3.txt <==
9.94987437106619942995	 0.03713392717162859041	 0.26373841815908466435	 2.91925739931441219355
14.69693845669906906437	 0.02724671267314682233	 0.20486103467268876321	 2.42277166382502784359
23.68543856465402086542	 0.02341317532810356997	 0.17765637626648589364	 2.03267529018605763724
41.78516483155235761160	 0.01744393673445091344	 0.11297517404860260570	 1.19263616349814771667
77.51773990513397905033	 0.00143539227318937516	 0.00979504446194744312	 0.09890829293567410252
149.21796138535066233999	 0.00001545636580610589	 0.00020220836615730139	 0.00404428333769967473


==> pictures/numericalExamples/data/shell_threePatches_trimmed_straightCut_josef_nonconforming_p3_t05.txt <==
9.94987437106619942995	 0.03705436410948760584	 0.26262540840407588849	 2.90548291263098201753
14.69693845669906906437	 0.02401039688907445624	 0.16389967769765104166	 1.90687669252253466645
23.68543856465402086542	 0.00928011630861681411	 0.06192308025064330312	 0.63263648559110774450
41.78516483155235761160	 0.00065101941013981823	 0.00488602554612197100	 0.05944910969574654369
77.51773990513397905033	 0.00001675153848719757	 0.00014838993573848956	 0.00688837294818649137
149.21796138535066233999	 0.00000036213609355417	 0.00000756193912855917	 0.00164023484270907523


==> pictures/numericalExamples/data/shell_threePatches_trimmed_straightCut_josef_nonconforming_p3_t5.txt <==
9.94987437106619942995	 0.03819063958757699939	 0.23807704631606119161	 2.52385992171859063760
14.69693845669906906437	 0.00373871092412957854	 0.03061063702061542907	 0.51196633821082271343
23.68543856465402086542	 0.00033407822981202338	 0.00477346561057278174	 0.11910371119309783039
41.78516483155235761160	 0.00001325545507026688	 0.00048049866938735213	 0.02748104076309342697
77.51773990513397905033	 0.00000084581582946889	 0.00005575661827064613	 0.00655904849912653919
149.21796138535066233999	 0.00000043732342265926	 0.00000734361191164767	 0.00163653307423852344


==> pictures/numericalExamples/data/shell_threePatches_trimmed_straightCut_proj_nonconforming_p2.txt <==
6.92820323027550877271	 0.04440967453017344302	 0.41207594754018839200	 4.77094175584024160486
11.74734012447073006058	 0.04087651403072566775	 0.24813113703594402715	 3.11178896227302725919
20.78460969082652809448	 0.00832574717768577374	 0.05257402976959531238	 1.45499607785921547531
38.88444419044716227063	 0.00197823308821959984	 0.01245160958515164999	 0.70982075891754603525
74.61903242471052521978	 0.00048355934393408016	 0.00303814866784360470	 0.34986889439248819444
146.31472926537506396016	 0.00011983603912595045	 0.00075154263368541556	 0.17370660054369321812


==> pictures/numericalExamples/data/shell_threePatches_trimmed_straightCut_proj_nonconforming_p2_t05.txt <==
6.92820323027550877271	 0.04427901035366076099	 0.41201863469926086614	 4.77153753174240335966
11.74734012447073006058	 0.04075534754461199866	 0.24757737307247201786	 3.10811976112128451888
20.78460969082652809448	 0.00830151745502657155	 0.05244354058425461373	 1.45300880619945327332
38.88444419044716227063	 0.00197468188793648892	 0.01243056365035989999	 0.70913176701767888233
74.61903242471052521978	 0.00048316680571421539	 0.00303574297417582607	 0.34970809535865943207
146.31472926537506396016	 0.00011978677422084609	 0.00075129330129026671	 0.17367994742822479015


==> pictures/numericalExamples/data/shell_threePatches_trimmed_straightCut_proj_nonconforming_p2_t5.txt <==
6.92820323027550877271	 0.04583840488080188208	 0.43272046829374855026	 4.86491043939245670913
11.74734012447073006058	 0.03399249700995660844	 0.22208712316696654909	 2.95917425716976500993
20.78460969082652809448	 0.00732265801079304713	 0.04850978102175819429	 1.40417963264901879405
38.88444419044716227063	 0.00184923268742412513	 0.01190048356079816474	 0.69542835215398479676
74.61903242471052521978	 0.00046948969689620103	 0.00297814596381205943	 0.34670036011620541938
146.31472926537506396016	 0.00011852929785920760	 0.00074642723721339609	 0.17318452885874144331


==> pictures/numericalExamples/data/shell_threePatches_trimmed_straightCut_proj_nonconforming_p3.txt <==
9.94987437106619942995	 0.03348666484127976739	 0.25220526880670957048	 2.54539380739517184793
14.69693845669906906437	 0.00275975774712880441	 0.03139486622554202994	 0.47516895238117634603
23.68543856465402086542	 0.00021419023086979825	 0.00444321760987448355	 0.11768661336185877453
41.78516483155235761160	 0.00001087542898008670	 0.00047773414455936193	 0.02745305065045836740
77.51773990513397905033	 0.00000068675431960852	 0.00005564404090543176	 0.00656372146516904977
149.21796138535066233999	 0.00000130917142945049	 0.00000919101980478948	 0.00163994399551523713


==> pictures/numericalExamples/data/shell_threePatches_trimmed_straightCut_proj_nonconforming_p3_t05.txt <==
9.94987437106619942995	 0.03320024347397983883	 0.25097562063476069882	 2.52968926806425153941
14.69693845669906906437	 0.00275448742350966431	 0.03133387516511761811	 0.47421275996322664881
23.68543856465402086542	 0.00021415421656383800	 0.00444215644095774867	 0.11765363213533491793
41.78516483155235761160	 0.00001087699124141723	 0.00047770345216356023	 0.02745134078060345803
77.51773990513397905033	 0.00000063600741322570	 0.00005563782808626429	 0.00656367479079228346
149.21796138535066233999	 0.00000006105496197549	 0.00000689409804584148	 0.00163967623724292416


==> pictures/numericalExamples/data/shell_threePatches_trimmed_straightCut_proj_nonconforming_p3_t5.txt <==
9.94987437106619942995	 0.03017270040200129358	 0.23918060407815336377	 2.27824980147341493719
14.69693845669906906437	 0.00275166164951210586	 0.02930488470779533602	 0.44076143408917389799
23.68543856465402086542	 0.00022046150308404936	 0.00436478516904374725	 0.11521386506089849322
41.78516483155235761160	 0.00001161707190532277	 0.00047523641619450798	 0.02730153761260284764
77.51773990513397905033	 0.00000069066411252800	 0.00005560767995728256	 0.00655933951666379418
149.21796138535066233999	 0.00000005358070288910	 0.00000689243226018740	 0.00163937781994912056


==> pictures/numericalExamples/data/shell_twoPatches_trimmed_intKnotOff_proj_conforming_p2_t01.txt <==
5.47722557505166118830	 0.03602359972017731699	 0.28773084826812134196	 3.26712786373671315587
9.64365076099295492895	 0.00885959318828536714	 0.06980356765793539753	 1.58443548379388987613
17.32050807568877459630	 0.00277810720481733381	 0.01817664098819497462	 0.78841833699529950685
31.65438358268882623747	 0.00074705036105975552	 0.00467991815503448257	 0.39447436144972597427
59.54829972383762282107	 0.00019350406853234001	 0.00119015860834216264	 0.19741178325855721076
115.11298797268707971853	 0.00004926605657380521	 0.00030038159315208795	 0.09877711430811843274


==> pictures/numericalExamples/data/shell_twoPatches_trimmed_intKnotOff_proj_conforming_p3_t01.txt <==
7.93725393319377214851	 0.01133243708798743928	 0.09451972833379441996	 0.85264275527831423496
12.12435565298214079633	 0.00103982850088036910	 0.01271285420650031771	 0.27426120691023408993
19.97498435543817763005	 0.00004904578450893414	 0.00105450326632635575	 0.05100708044898686483
34.51086785347479235497	 0.00000291332663930936	 0.00011444612893223015	 0.01148029129367535844
62.54598308444755616620	 0.00000017122057587411	 0.00001320493950587391	 0.00279336234806034983
118.19898476721363067554	 0.00000000852247602042	 0.00000230518484980181	 0.00120425745624288811


==> pictures/numericalExamples/data/shell_twoPatches_trimmed_intKnotOff_proj_conforming_p4_t01.txt <==
10.39230484541326404724	 0.00498062777112704292	 0.03457617561221328767	 0.38815760031003787578
14.59451951932642366216	 0.00059969769298254022	 0.00935234742849203916	 0.20520196201394116930
22.51666049839540306721	 0.00000655549141906486	 0.00018172481789004296	 0.01131749833912823293
37.30951621235526260989	 0.00000023028570466354	 0.00001548405176415866	 0.00258323764595043328
65.47518613948341226205	 0.00000005245613320803	 0.00000218602297253266	 0.00068073474775149137
121.24355652982140441054	 0.00000009884834696486	 0.00000053894721216150	 0.00015256212561144713


==> pictures/numericalExamples/data/shell_twoPatches_trimmed_intKnotOff_proj_nonconforming_p2_t001.txt <==
6.00000000000000000000	 0.06285296110440706518	 0.36258220301473020886	 3.39314537077948052968
10.39230484541326404724	 0.01311608524409745881	 0.08038258966298500452	 1.61390448769946548424
18.16590212458494946191	 0.00295796225408873417	 0.01870834765068988062	 0.79400486995575614291
32.81767816284387606629	 0.00077304705388408666	 0.00477267190926151073	 0.39432005477685955208
61.06553856308810424025	 0.00019850033517390496	 0.00120889282844085242	 0.19718202595304232250
116.71760792613940793672	 0.00004969882426064458	 0.00030203012002471993	 0.09868136185196238475


==> pictures/numericalExamples/data/shell_twoPatches_trimmed_intKnotOff_proj_nonconforming_p2_t01.txt <==
5.47722557505166118830	 0.03880350338389904757	 0.29132931467814038307	 3.24846616031292700910
9.64365076099295492895	 0.00898283215414452489	 0.07012543648947675012	 1.58321220009887309033
17.32050807568877459630	 0.00278245203227916148	 0.01821157936724140253	 0.79009134531245717170
31.65438358268882623747	 0.00075360745873826276	 0.00471030305960981610	 0.39528687575369148011
59.54829972383762282107	 0.00019296677425101232	 0.00119045407063224015	 0.19777816195101910468
114.90430801323334719655	 0.00004963599717162110	 0.00030216590856723660	 0.09895656535639263396


==> pictures/numericalExamples/data/shell_twoPatches_trimmed_intKnotOff_proj_nonconforming_p3_t001.txt <==
8.48528137423856954058	 0.00451357152404640704	 0.05205109076264179124	 0.83571585993707997453
12.84523257866512935266	 0.00044047751648822192	 0.00725024710098853484	 0.18235113836576749557
20.71231517720798009918	 0.00004686394836087400	 0.00108316668344809216	 0.05710507311933734481
35.79106033634656114373	 0.00000633745247983735	 0.00018754483876559210	 0.01845407115302678466
64.38944012802099337023	 0.00000241413884914747	 0.00003685262985189435	 0.00537114556738628717
120.23726543796644250506	 0.00000151892620532163	 0.00000781569242052704	 0.00102379998626871268


==> pictures/numericalExamples/data/shell_twoPatches_trimmed_intKnotOff_proj_nonconforming_p3_t01.txt <==
7.93725393319377214851	 0.01061633920864925307	 0.09033035234468128616	 0.82667141269344091015
12.12435565298214079633	 0.00100108145062234024	 0.01261491044662035529	 0.27349530378961145471
19.97498435543817763005	 0.00005881184278709129	 0.00109790276332487747	 0.05335347240552076181
34.51086785347479235497	 0.00000349088881678823	 0.00010929483314015456	 0.01107395919844170705
62.54598308444755616620	 0.00000196005256135899	 0.00002739862711418535	 0.00394083456612521945
118.00847427197760453055	 0.00000023880485892078	 0.00000394412323111848	 0.00105725121991608441


==> pictures/numericalExamples/data/shell_twoPatches_trimmed_intKnotOff_proj_nonconforming_p4_t001.txt <==
10.95445115010332237659	 0.00154272753965222875	 0.01641868064821122575	 0.26776273173193082533
15.29705854077835525118	 0.00009238741259000667	 0.00144854317813134697	 0.04785216636572563187
23.23790007724450035198	 0.00003546235598415677	 0.00108131968645692523	 0.04904002543444101192
38.65229618017537660535	 0.00000341003304216171	 0.00018728723300239121	 0.01642806513668037399
67.57218362610460360429	 0.00000474833239676508	 0.00002604268161215885	 0.00196750674128126548
123.68104139276965725003	 0.00014820026671400006	 0.00072799873017254980	 0.00485504268356452828


==> pictures/numericalExamples/data/shell_twoPatches_trimmed_intKnotOff_proj_nonconforming_p4_t01.txt <==
10.39230484541326404724	 0.00450816351219237438	 0.03200900029240300732	 0.37383475019950773710
14.59451951932642366216	 0.00060118048545971896	 0.00932657160524097244	 0.20513433557766289073
22.51666049839540306721	 0.00000605572247763992	 0.00020174836148029426	 0.01161381475020968786
37.30951621235526260989	 0.00000086698615901728	 0.00002288474925609290	 0.00392518839036246330
65.47518613948341226205	 0.00000013983608127796	 0.00000242750564836894	 0.00038399631138657619
121.05783741666625985545	 0.00000071734486212701	 0.00000342326635849004	 0.00015389975464748777


==> pictures/numericalExamples/data/shell_twoPatches_trimmed_intKnotOn_proj_conforming_p2_t01.txt <==
5.47722557505166118830	 0.04109113029811822110	 0.28452954041499117777	 3.13626480617364622461
9.64365076099295492895	 0.00915184235487948548	 0.06933058756610108175	 1.56556066954504324862
17.32050807568877459630	 0.00277709061609463133	 0.01817738827859804659	 0.78853355225956534014
31.65438358268882623747	 0.00074707905346049677	 0.00467999626521953781	 0.39447264590673919438
59.54829972383762282107	 0.00019350408988558402	 0.00119015307191303542	 0.19741008624199138377
115.11298797268707971853	 0.00004926651482446528	 0.00030038279000513062	 0.09877669069084452080


==> pictures/numericalExamples/data/shell_twoPatches_trimmed_intKnotOn_proj_conforming_p3_t01.txt <==
7.93725393319377214851	 0.00564934460684828055	 0.06321357236158801907	 0.84724016680108427124
12.12435565298214079633	 0.00076013925900480324	 0.00855793775274903308	 0.19786146561351194983
19.97498435543817763005	 0.00004727946690708653	 0.00096706527938122825	 0.04788787627403007924
34.51086785347479235497	 0.00000274668751863952	 0.00010464349209577769	 0.01071756403125595503
62.54598308444755616620	 0.00000017287530407503	 0.00001283484359049690	 0.00270966253294519475
118.19898476721363067554	 0.00000002284665932654	 0.00000200903196503252	 0.00104147124107617766


==> pictures/numericalExamples/data/shell_twoPatches_trimmed_intKnotOn_proj_conforming_p4_t01.txt <==
10.39230484541326404724	 0.00467765402038092509	 0.03182913381115431289	 0.31258142609041161819
14.59451951932642366216	 0.00019645862073836503	 0.00254034370941236915	 0.08366117976349413121
22.51666049839540306721	 0.00000592611644142085	 0.00014588363015608798	 0.00955764438394805967
37.30951621235526260989	 0.00000021164713532965	 0.00001264409494248736	 0.00216346466038638829
65.47518613948341226205	 0.00000002725288207587	 0.00000168623946879283	 0.00047010312211358837
121.24355652982140441054	 0.00000010986481272094	 0.00000082108892531219	 0.00011615332327052923


==> pictures/numericalExamples/data/shell_twoPatches_trimmed_intKnotOn_proj_nonconforming_p2_t001.txt <==
6.00000000000000000000	 0.06289409004682962323	 0.36293748228286032420	 3.39602528030646988455
10.39230484541326404724	 0.01339294924446418969	 0.08145009743417841452	 1.61775088522366261579
18.16590212458494946191	 0.00303471838203003830	 0.01900381567558570226	 0.79460766128517634765
32.81767816284387606629	 0.00079838214801205383	 0.00489734767413820687	 0.39672765128295495174
61.06553856308810424025	 0.00021086650931727955	 0.00134379295810941094	 0.20045383176393102853
116.71760792613940793672	 0.00005491635874335972	 0.00041596368763428950	 0.10202611234920083705


==> pictures/numericalExamples/data/shell_twoPatches_trimmed_intKnotOn_proj_nonconforming_p2_t01.txt <==
5.47722557505166118830	 0.04430545974694240913	 0.29248948129460217160	 3.12364657787970978475
9.64365076099295492895	 0.00957327880037920492	 0.06970686092939652745	 1.55916752347204701223
17.32050807568877459630	 0.00279296626003548666	 0.01823628208663955266	 0.78969422116652121524
31.65438358268882623747	 0.00075654289059371566	 0.00471895062173842503	 0.39515839364040772352
59.54829972383762282107	 0.00019501715700523099	 0.00119933541357738083	 0.19787436394126264871
114.90430801323334719655	 0.00005031194199106617	 0.00030513017884290747	 0.09911429640447384781


==> pictures/numericalExamples/data/shell_twoPatches_trimmed_intKnotOn_proj_nonconforming_p3_t001.txt <==
8.48528137423856954058	 0.01589077209125866821	 0.10849013601208370994	 1.30917731771065160018
12.84523257866512935266	 0.00047008717781804154	 0.00764392773319628582	 0.17158123887627388382
20.71231517720798009918	 0.00003772102771406614	 0.00087596637241738745	 0.04226423231911977801
35.79106033634656114373	 0.00000601106485042367	 0.00013796844842596886	 0.01147152455577500445
64.38944012802099337023	 0.00000247992145593416	 0.00002869667717565891	 0.00313188132425814723
120.23726543796644250506	 0.00000032146650471914	 0.00000351201591031685	 0.00080271313377979360


==> pictures/numericalExamples/data/shell_twoPatches_trimmed_intKnotOn_proj_nonconforming_p3_t01.txt <==
7.93725393319377214851	 0.00565505517410210250	 0.06246506234777900873	 0.81282670451908312081
12.12435565298214079633	 0.00069692261048375154	 0.00823279552317155404	 0.17777024384208642283
19.97498435543817763005	 0.00005196987268558903	 0.00088393754401195636	 0.04340196927502860957
34.51086785347479235497	 0.00000338360997205310	 0.00010800999219803836	 0.01075574144954120730
62.54598308444755616620	 0.00000196416724913329	 0.00002640332759738445	 0.00323834584141892770
118.00847427197760453055	 0.00000021926926423771	 0.00000386319138233603	 0.00089759560541231875


==> pictures/numericalExamples/data/shell_twoPatches_trimmed_intKnotOn_proj_nonconforming_p4_t001.txt <==
10.95445115010332237659	 0.00109702385739244039	 0.01152665440765128502	 0.18297030442585138221
15.29705854077835525118	 0.00007303854291725509	 0.00091959510859355011	 0.02008380372969935726
23.23790007724450035198	 0.00000385364733967326	 0.00007564595656943529	 0.02143614180529023264
38.65229618017537660535	 0.00000125015927144999	 0.00002257886560057762	 0.00464239463095738637
67.57218362610460360429	 0.00000412980232261115	 0.00002093074698312097	 0.00076652154116418827
123.68104139276965725003	 0.00028681038423684051	 0.00133062935374301627	 0.00647894060151745724


==> pictures/numericalExamples/data/shell_twoPatches_trimmed_intKnotOn_proj_nonconforming_p4_t01.txt <==
10.39230484541326404724	 0.00395615453762560888	 0.02703711959314233568	 0.25858453074544929251
14.59451951932642366216	 0.00015785301282650587	 0.00151992423491600416	 0.04078698073171717342
22.51666049839540306721	 0.00000392765218313737	 0.00006857490069858460	 0.00630886545640597235
37.30951621235526260989	 0.00000081095814460578	 0.00001259911586253662	 0.00173855866568880147
65.47518613948341226205	 0.00000016460628169987	 0.00000210456239822427	 0.00022235193036590232
121.05783741666625985545	 0.00000140383048866613	 0.00000660915998227988	 0.00005669459057409932

